Bounding Information Leakage in Machine Learning

Recently, it has been shown that Machine Learning models can leak sensitive information about their training data. This information leakage is exposed through membership and attribute inference attacks. Although many attack strategies have been proposed, little effort has been made to formalize these problems. We present a novel formalism, generalizing membership and attribute inference attack setups previously studied in the literature and connecting them to memorization and generalization. First, we derive a universal bound on the success rate of inference attacks and connect it to the generalization gap of the target model. Second, we study the question of how much sensitive information is stored by the algorithm about its training set and we derive bounds on the mutual information between the sensitive attributes and model parameters. Experimentally, we illustrate the potential of our approach by applying it to both synthetic data and classification tasks on natural images. Finally, we apply our formalism to different attribute inference strategies, with which an adversary is able to recover the identity of writers in the PenDigits dataset.

==> plots/Cifar10/Acc.csv <==
a,b,c,d
0.12695900000000002,10,0.02053431807974153,0.7746367454528809
0.151308,20,0.02100524544012757,0.7699427008628845
0.18359999999999999,50,0.0189661540645435,0.6899468898773193
0.19763800000000004,100,0.02150001758138816,0.4357803761959076
0.247196,200,0.017068901077690973,0.6605510711669922
0.29427800000000004,500,0.013347535952377127,0.6475692987442017
0.338522,1000,0.014017115109750653,0.5320368409156799
0.387629,2000,0.010398060347968746,0.5709095597267151
0.466347,5000,0.009790438754213215,0.49978750944137573
0.5460090000000001,10000,0.009046270999699268,0.4228060841560364


==> plots/Cifar10/AccTrain.csv <==
b,a
10,0.62
20,0.705
50,0.71
100,0.727
200,0.74
500,0.7666000000000001
1000,0.7731
2000,0.79795
5000,0.8216
10000,0.84509


==> plots/Cifar10/Acc_1.csv <==
a,b,c,d
0.13654,10,0.016832064638659154,0.07279056
0.15473,20,0.030050958387379267,0.079704836
0.18529,40,0.030814783789603336,0.06623569
0.19457,60,0.017189767304998636,0.06866661
0.20718999999999999,80,0.016925628496454716,0.06897791
0.22084,100,0.01765407601660308,0.06697206
0.26152,200,0.01263208613016868,0.06313394
0.29547,400,0.011805342011140552,0.05591449
0.32204,600,0.007963818179742673,0.060882628
0.33024,800,0.006967955223736729,0.062306363
0.34502,1000,0.010859631669628588,0.058812845
0.39217,2000,0.012750298035732344,0.058541417
0.4504999999999999,4000,0.006604089642032429,0.05161947
0.48796999999999996,6000,0.009481038972602107,0.047841966
0.5254300000000001,8000,0.0077232182411220195,0.045800667
0.54708,10000,0.008630967500807777,0.043170847
0.6263299999999999,20000,0.008212922744066223,0.034675628


==> plots/Cifar10/Acc_3.csv <==
a,b,c,d
0.13466999999999998,10,0.022381691178282308,0.77458465
0.15325,20,0.023891431518433554,0.7937919
0.18777,40,0.02669625629184737,0.7104264
0.19434,60,0.01749835420832485,0.6797086
0.21198,80,0.01977492351439065,0.6826563
0.21781,100,0.023520563343593617,0.5531602
0.25844,200,0.015011875299242267,0.5577777
0.29067,400,0.01743691773221403,0.51057035
0.32017999999999996,600,0.010687169877942422,0.6149759
0.32433,800,0.00882961494064152,0.6238831
0.34169,1000,0.007210055478288641,0.5814994
0.39238,2000,0.013229648521408266,0.56789494
0.44699,4000,0.009791777162497111,0.5092983
0.4899299999999999,6000,0.00820902552073022,0.4940896
0.5183599999999999,8000,0.009496230831229822,0.4567647
0.5462100000000001,10000,0.010965623557281182,0.428545
0.62571,20000,0.010724593232379488,0.35042173


==> plots/Cifar10/PSucLB2.csv <==
a,b,c,d
0.5968295931816101,10,0.0026514569763094187,0.7746367454528809
0.5962428376078606,20,0.0013489091070368886,0.7699427008628845
0.5862433612346649,50,0.00165296730119735,0.6899468898773193
0.5544725470244884,100,0.002874087542295456,0.4357803761959076
0.582568883895874,200,0.0011432748287916183,0.6605510711669922
0.5809461623430252,500,0.0008599428692832589,0.6475692987442017
0.56650460511446,1000,0.00252031278796494,0.5320368409156799
0.5713636949658394,2000,0.0008831957820802927,0.5709095597267151
0.562473438680172,5000,0.00038379683974198997,0.49978750944137573
0.5528507605195045,10000,0.00031057512387633324,0.4228060841560364


==> plots/Cifar10/PSucLB2_1.csv <==
a,b,c,d
0.5090988203883171,10,0.0002758290502242744,0.07279056
0.5099631045013666,20,6.877410487504676e-05,0.079704836
0.5082794614136219,40,0.0002514914085622877,0.06623569
0.5085833258926868,60,4.823616473004222e-05,0.06866661
0.5086222384124994,80,5.1025705033680424e-05,0.06897791
0.5083715077489614,100,3.434379323152825e-05,0.06697206
0.5078917425125837,200,2.6574429284664802e-05,0.06313394
0.506989311426878,400,0.00011419654038036242,0.05591449
0.5076103284955025,600,3.2714277040213346e-05,0.060882628
0.507788295391947,800,2.0558702090056613e-05,0.062306363
0.5073516056872904,1000,4.054498640471138e-05,0.058812845
0.5073176771402359,2000,3.1188494176603854e-05,0.058541417
0.5064524337649345,4000,3.3257430914090946e-05,0.05161947
0.5059802457690239,6000,2.841400055331178e-05,0.047841966
0.5057250834070146,8000,2.336168290639762e-05,0.045800667
0.5053963558748364,10000,2.3201175281428732e-05,0.043170847
0.5043344534933567,20000,1.717346276564058e-05,0.034675628


==> plots/Cifar10/PSucLB2_3.csv <==
a,b,c,d
0.5968230813741684,10,0.0007094801985658705,0.77458465
0.5992239862680435,20,0.0006880089058540761,0.7937919
0.5888032987713814,40,0.0007804911583662033,0.7104264
0.5849635750055313,60,0.00033949920907616615,0.6797086
0.5853320360183716,80,0.0005632615648210049,0.6826563
0.5691450238227844,100,0.0032242722809314728,0.5531602
0.5697222128510475,200,0.002433133078739047,0.5577777
0.5638212934136391,400,0.0024825853761285543,0.51057035
0.5768719911575317,600,0.00022642698604613543,0.6149759
0.5779853910207748,800,0.00021633293363265693,0.6238831
0.5726874247193336,1000,0.0006048712530173361,0.5814994
0.5709868669509888,2000,0.00028363909223116934,0.56789494
0.5636622905731201,4000,0.0006533138221129775,0.5092983
0.561761200428009,6000,0.00025214190827682614,0.4940896
0.5570955872535706,8000,0.00033630276448093355,0.4567647
0.5535681247711182,10000,0.00017775197920855135,0.428545
0.5438027158379555,20000,0.00027643388602882624,0.35042173


==> plots/Cifar10/PrecRec_1.csv <==
a,b,c,d,f,e,g,h,i,j,k,l,m
0.00101366834828257,10,0.00010205605706062387,0.6539044444444444,0.048757348847806185,0.0016403319050171694,0.0005195410004544361,0.8424977777777778,0.03341769945757842,0.0016906435837504836,0.00048560385178927397,0.8512544444444444,0.03681915311088062
0.002198975764926107,20,0.000329153676059586,0.7109742105263158,0.03262738958251989,0.00313855662644364,0.0009698377546819009,0.8689586842105262,0.029034987730919146,0.002751474094431207,0.0008292308825909914,0.8381994736842104,0.04574352694470246
0.0041150123317963225,40,0.0002391359962013069,0.6800420512820513,0.06666873304687101,0.0050040188249717244,0.0008619203872895875,0.838456923076923,0.03006017285125733,0.0043225457047847415,0.0003588121907879892,0.8090029487179488,0.025835724589015254
0.006098412223913896,60,7.969158322754783e-05,0.6887151666666667,0.04045313657287074,0.007288356473270594,0.0011726636192278003,0.8438718333333334,0.016875700486695847,0.006255582170590604,0.00020697163540670758,0.8031676666666666,0.015322465898876115
0.00796932337183444,80,0.00010431407610362945,0.7073234810126582,0.03473486869450702,0.009748543252743068,0.0014037263652618395,0.8497231645569621,0.01826858228977784,0.008226002111239266,0.00027195520512987104,0.8079712658227848,0.02987784487711391
0.010033982461041358,100,0.0002508204984010432,0.7149340404040404,0.019567589684856206,0.010965235774273753,0.0008645841955355622,0.838495,0.016027908247619297,0.010153220606437878,0.0002488352735977269,0.8013142929292929,0.020293285831885596
0.019508134305212217,200,8.4163895074803e-05,0.6923529396984925,0.027409111247169965,0.020399921599243614,0.0006255385309723476,0.8253263819095477,0.012613281609889624,0.019800393032155122,0.00030186614584333315,0.7842412060301507,0.015449701892053464
0.03836315720226863,400,0.00020620024976542907,0.6272469423558896,0.03375168797655464,0.040129881556608724,0.0008604297631172633,0.7879578446115288,0.023930199442590373,0.03895395772014163,0.0004163607291322947,0.7467485588972431,0.025257400728123977
0.057014721776669865,600,0.00041042188983769366,0.6664917166666666,0.016647395951736386,0.059376493260328234,0.0008438805882260567,0.8028961499999999,0.008554508681407615,0.05736421531970526,0.0004746337394455362,0.7597200916666667,0.014086290709431827
0.07499890595864621,800,0.0004881944184604993,0.6432234981226533,0.014321338568604354,0.07623647893797167,0.0009093624523678068,0.7939761326658322,0.0066946678300825796,0.07505050757149152,0.0004667839582011704,0.7464311201501876,0.009053526754884373
0.09131439929258243,1000,0.0004269387737391601,0.6116837787787789,0.008188360518775898,0.09306158793240973,0.0007449267859355315,0.7729070120120121,0.008499894805078931,0.09179079325130075,0.0003993510006270294,0.7176455005005005,0.0067812271916026495
0.16781622166585838,2000,0.00043425983684257824,0.6083479064532267,0.011730441336204479,0.1710932887378816,0.0013042511793209383,0.7650577588794398,0.007812054272885893,0.16945457309573075,0.0007876827068949921,0.7109817658829416,0.010348298067415428
0.286435994184933,4000,0.00035999653038319435,0.5875704063515879,0.006542187410735369,0.29201802052530434,0.0015716600400301588,0.7321532245561391,0.007930331108978653,0.2895264156918065,0.001082814037139677,0.6768603900975243,0.006309540154767258
0.37629772947733164,6000,0.0004923380482316012,0.577793385,0.00514078601986496,0.38101902679211963,0.0010895791313514482,0.7140733199999999,0.007353705090160926,0.37880577778402474,0.0006122309606965863,0.6603879566666666,0.00630665360139571
0.44573655129953893,8000,0.0007976655408882125,0.575718919239905,0.006258638641909092,0.4514181455890102,0.001027551682238674,0.703250908863608,0.006472385776159337,0.44891419109506286,0.0005864988007898265,0.652145788848606,0.0061466264853594485
0.5009901359043119,10000,0.0006368823131750278,0.5700965516551656,0.005192140797906095,0.5058335545393122,0.0007646307178166882,0.6905167806780679,0.0068876563394612775,0.504058915978795,0.0007083084068198527,0.6425630828082809,0.005035079649540873
0.667390437703489,20000,0.0003682278595872866,0.5506125981299066,0.002133749085416918,0.6713208999884878,0.00036197742395728164,0.6459677706385321,0.0056721307160912055,0.6698061782742974,0.00038301967446769617,0.6061336606830341,0.0034176578598794066


==> plots/Cifar10/PrecRec_3.csv <==
a,b,c,d,f
0.8,10,0.24494897427831783,0.6839506172839506,0.06419753086419752
0.8,20,0.15,0.735180055401662,0.07599524963759444
0.7875,40,0.1125,0.7178172255095332,0.02599895162375432
0.7506410256410255,60,0.16223015322898374,0.7030277777777778,0.043052947949710645
0.8,80,0.0960143218483576,0.7098541900336485,0.03422880990419652
0.78,100,0.10770329614269009,0.66889092949699,0.09898736029111332
0.7575,200,0.11070794912742264,0.702267619504558,0.07527658525125368
0.7625,400,0.08081614937622307,0.6758883424099095,0.0813582433301417
0.7554614325068871,600,0.05013232997243965,0.7499186111111111,0.011869575437428852
0.7489246894409938,800,0.044060819115712364,0.7361656701665567,0.021161495596639955
0.7091616915422886,1000,0.032607365310892665,0.6944707971234497,0.025548686264658886
0.6895235791119217,2000,0.027995792654485967,0.6921667311895068,0.014801234453926074
0.6462054360913754,4000,0.01940935741553454,0.666387789745636,0.022909868391055244
0.6286692685521639,6000,0.012626481958056986,0.6679618111111111,0.00670057205961174
0.6079107412479525,8000,0.014691984648389929,0.6527640730063129,0.012417664827592961
0.5927257050510409,10000,0.0067181418145506626,0.6474906146480235,0.008296553739394355
0.7194428283906708,20000,0.007145815098616671,0.616175413020651,0.00804627819076338


==> plots/Cifar10/PsucLikihood.csv <==
a,b,c,d
0.6774999999999999,10,0.08315497579820463,0.7746367454528809
0.7281,20,0.06613161120069584,0.7699427008628845
0.7278000000000001,50,0.06692652687836116,0.6899468898773193
0.5825,100,0.08745713235637217,0.4357803761959076
0.7159999999999997,200,0.056302753041037,0.6605510711669922
0.6811000000000001,500,0.05482508549924934,0.6475692987442017
0.6414,1000,0.07417573727304634,0.5320368409156799
0.6406000000000001,2000,0.05937709996286447,0.5709095597267151
0.6126,5000,0.049489796928255836,0.49978750944137573
0.5921,10000,0.04089731042501451,0.4228060841560364


==> plots/Cifar10/PsucLikihood_1.csv <==
a,b,c,d,e,f,g,h
0.5937,10,0.07074892225327535,0.07279056,0.7,0.07977844320366248,0.7623,0.0304927860321093
0.5419,20,0.029699999999999983,0.079704836,0.7301,0.037423121195325246,0.7807,0.02882724405835563
0.5144,40,0.026710297639674505,0.06623569,0.7274999999999999,0.0914037745391294,0.7446999999999999,0.060402069500969935
0.5213000000000001,60,0.02444197209719382,0.06866661,0.7438,0.018824452183264208,0.7538,0.023314373249135413
0.5370999999999999,80,0.015693629280698573,0.06897791,0.7689000000000001,0.021421717951648996,0.7609999999999999,0.01738965209542734
0.5406000000000001,100,0.019970978944458363,0.06697206,0.7727000000000002,0.014704081066153042,0.7622000000000002,0.02124523475982322
0.5265000000000001,200,0.015028306624500325,0.06313394,0.7720999999999999,0.014095744038538737,0.7402,0.017651062290978424
0.5366000000000001,400,0.027615937427507314,0.05591449,0.6848999999999998,0.0640210121756912,0.7009000000000001,0.02380105039698877
0.5757000000000001,600,0.017510282693320493,0.060882628,0.7785,0.01775528090456472,0.7091,0.016609936784948934
0.5799,800,0.01527383383437177,0.062306363,0.7611,0.01874806656698233,0.7031,0.019018149226462586
0.5726,1000,0.022082572313931178,0.058812845,0.7169999999999999,0.016589153082662192,0.6807000000000001,0.017972478960900165
0.5882000000000001,2000,0.02042449509779862,0.058541417,0.7421,0.019710149669649915,0.6773,0.01331202463940024
0.568,4000,0.010816653826391938,0.05161947,0.7011000000000001,0.01744964183013505,0.6358,0.012367699866992257
0.5643,6000,0.024450153373752056,0.047841966,0.6844999999999999,0.022294618184665077,0.6279999999999999,0.01825924423408594
0.5568000000000001,8000,0.017775263711123923,0.045800667,0.6817000000000001,0.012066896867049093,0.6208,0.011881077392223327
0.5456,10000,0.011306635220082047,0.043170847,0.6695000000000001,0.010556988206870377,0.6192,0.01741723284566181
0.535,20000,0.015524174696260037,0.034675628,0.6384000000000001,0.019448393249829166,0.5901,0.019274075853332094


==> plots/Cifar10/PsucLikihood_3.csv <==
a,b,c,d
0.7150000000000001,10,0.06917369442208504,0.77458465
0.718,20,0.041904653679513924,0.7937919
0.716,40,0.06199999999999999,0.7104264
0.737,60,0.03226453160980337,0.6797086
0.752,80,0.04853864439804641,0.6826563
0.6839999999999999,100,0.11280070921762861,0.5531602
0.75,200,0.0914330356052997,0.5577777
0.675,400,0.06756478372643546,0.51057035
0.729,600,0.06685057965343308,0.6149759
0.714,800,0.039038442591886255,0.6238831
0.6599999999999999,1000,0.04753945729601885,0.5814994
0.662,2000,0.042379240200834174,0.56789494
0.634,4000,0.04270831300812525,0.5092983
0.65,6000,0.024494897427831782,0.4940896
0.591,8000,0.07217340230306454,0.4567647
0.5940000000000001,10000,0.03527038417709679,0.428545
0.6039999999999999,20000,0.06726068688320096,0.35042173


==> plots/Cifar10/genErr.csv <==
b,a
10,0.93336021900177
20,0.9520373344421387
50,0.8363418579101562
100,0.7404775619506836
200,0.7361206412315369
500,0.7462347745895386
1000,0.702246367931366
2000,0.6733235120773315
5000,0.5877746343612671
10000,0.514345645904541


==> plots/FashionMNIST/Acc.csv <==
a,b,c,d
0.264938,10,0.06046264595599501,0.6843269467353821
0.3901379999999999,20,0.06247143472019832,0.5568130612373352
0.5276270000000001,50,0.05293004223501055,0.4029206931591034
0.563853,100,0.06324672711690305,0.2172987163066864
0.6923339999999999,200,0.030177750810820872,0.2510627508163452
0.74846,500,0.01568440626864785,0.1788976490497589
0.776579,1000,0.014876621222576046,0.11742992699146271
0.809717,2000,0.012022371271924683,0.1012505516409874
0.8435479999999999,5000,0.007422930418641952,0.07565470039844513
0.8625079999999999,10000,0.006304358492344799,0.060984957963228226


==> plots/FashionMNIST/AccTrain.csv <==
b,a
10,0.7
20,0.78
50,0.8420000000000001
100,0.8059999999999999
200,0.873
500,0.8652000000000001
1000,0.8487
2000,0.88635
5000,0.8963
10000,0.9126200000000001


==> plots/FashionMNIST/Acc_1.csv <==
a,b,c,d
0.26010999999999995,10,0.02754398119371998,0.07235152
0.39899999999999997,20,0.03951455428066979,0.05733906
0.47640000000000005,40,0.03508689213937308,0.042582154
0.54674,60,0.05076294317708539,0.034738205
0.5705199999999999,80,0.0877966833086535,0.029759217
0.6251900000000001,100,0.054495769560581504,0.032096148
0.68048,200,0.03271989608785454,0.024933698
0.7265699999999999,400,0.03133847635096512,0.014586499
0.76494,600,0.0163051034955317,0.01865663
0.77868,800,0.006350873955606417,0.017226556
0.7861,1000,0.00878510102389267,0.0117973285
0.8138299999999999,2000,0.006934125755998357,0.010927765
0.83825,4000,0.0065631166376958466,0.008491715
0.8508999999999999,6000,0.0047491051788731515,0.0071706264
0.8617100000000001,8000,0.005209117007708708,0.008006881
0.8643099999999999,10000,0.00578246487235332,0.0053768344
0.8792900000000001,20000,0.004674494625090509,0.0049537485


==> plots/FashionMNIST/Acc_3.csv <==
a,b,c,d
0.26108,10,0.05160639107707494,0.746243
0.371,20,0.06112114200503783,0.48661286
0.4988099999999999,40,0.05886142115171871,0.4369009
0.53427,60,0.07710157002292493,0.3412992
0.5666899999999999,80,0.10718227885242969,0.28311148
0.60532,100,0.05753739305877527,0.321997
0.65217,200,0.055086678062849274,0.24781385
0.72321,400,0.029357331281981355,0.17932138
0.76987,600,0.011638131293296189,0.19321427
0.78255,800,0.007304005750271545,0.18665262
0.7853600000000001,1000,0.010823973392428504,0.12968752
0.81648,2000,0.006165030413550274,0.12918434
0.83766,4000,0.007870095298025312,0.08198663
0.85373,6000,0.005587315992495856,0.087396644
0.85998,8000,0.002878124389250747,0.07616781
0.86104,10000,0.005331266266094762,0.06393912
0.8790600000000002,20000,0.00601750778977477,0.044350214


==> plots/FashionMNIST/PSucLB2.csv <==
a,b,c,d
0.5855408683419228,10,0.0022536437027156353,0.6843269467353821
0.5696016326546669,20,0.0015075723640620708,0.5568130612373352
0.5503650866448879,50,0.0012071015080437064,0.4029206931591034
0.5271623395383358,100,0.0011784445960074663,0.2172987163066864
0.5313828438520432,200,0.0007908782572485507,0.2510627508163452
0.5223622061312199,500,0.0005678036832250655,0.1788976490497589
0.5146787408739328,1000,0.000499539659358561,0.11742992699146271
0.5126563189551234,2000,0.0003900111769326031,0.1012505516409874
0.5094568375498056,5000,0.00020422092347871512,0.07565470039844513
0.5076231197454035,10000,0.00016192988550756127,0.060984957963228226


==> plots/FashionMNIST/PSucLB2_1.csv <==
a,b,c,d
0.5090439403429627,10,0.00016893477004487067,0.07235152
0.5071673826314509,20,2.97504011541605e-05,0.05733906
0.5053227692842484,40,0.00010953554010484368,0.042582154
0.5043422756716609,60,0.00015756624634377658,0.034738205
0.5037199021317065,80,0.00013226305600255728,0.029759217
0.5040120184421539,100,5.7665136409923434e-05,0.032096148
0.5031167122069746,200,7.277470285771415e-05,0.024933698
0.5018233123701066,400,7.885010563768446e-05,0.014586499
0.5023320787586272,600,6.100958853494376e-05,0.01865663
0.5021533195395023,800,2.7239768314757384e-05,0.017226556
0.5014746660599485,1000,2.70795189862838e-05,0.0117973285
0.5013659705873579,2000,2.8862839826615527e-05,0.010927765
0.501061464427039,4000,2.629037044243887e-05,0.008491715
0.5008963283034973,6000,1.6476944438181818e-05,0.0071706264
0.5010008601238951,8000,1.8914435713668354e-05,0.008006881
0.5006721043027937,10000,1.3189935089030769e-05,0.0053768344
0.5006192185683176,20000,1.5886296750977635e-05,0.0049537485


==> plots/FashionMNIST/PSucLB2_3.csv <==
a,b,c,d
0.5932803750038147,10,0.0015994611894711852,0.746243
0.5608266070485115,20,0.0024301849771291018,0.48661286
0.5546126142144203,40,0.0011620840523391962,0.4369009
0.542662400752306,60,0.001318390597589314,0.3412992
0.5353889353573322,80,0.001747314934618771,0.28311148
0.5402496233582497,100,0.0006570421392098069,0.321997
0.5309767313301563,200,0.0013138002250343561,0.24781385
0.5224151723086834,400,0.0005857010837644339,0.17932138
0.5241517834365368,600,0.00044543418334797025,0.19321427
0.5233315769582987,800,0.0003015690017491579,0.18665262
0.5162109397351742,1000,0.0005270213587209582,0.12968752
0.516148041933775,2000,0.0002779080532491207,0.12918434
0.5102483285591006,4000,0.0003405484021641314,0.08198663
0.5109245805069804,6000,0.0001827661762945354,0.087396644
0.5095209758728743,8000,0.0002343794039916247,0.07616781
0.5079923896118999,10000,0.00015813257778063416,0.06393912
0.5055437767878175,20000,0.0001480976352468133,0.044350214


==> plots/FashionMNIST/PrecRec_1.csv <==
a,b,c,d,f,e,g,h,i,j,k,l,m
0.0009895332817247387,10,7.733455587559058e-05,0.6437177777777778,0.04143933248187295,0.0017650044157766806,0.0005436728047207347,0.8051377777777778,0.04535328351868169,0.001797154074455987,0.0005547057471002884,0.82603,0.05148764907633101
0.0021528283914404945,20,0.0002674122736030899,0.6676542105263158,0.033373188522950056,0.002779994201800439,0.0006122259069356938,0.7697321052631578,0.019741221612350198,0.0024780953161037443,0.00043502857532107307,0.7702905263157895,0.03063189869610651
0.003984471473050392,40,7.376356588972762e-05,0.6291651282051283,0.02619259794259148,0.004424616584159629,0.0003712317919191942,0.7159269230769231,0.03297805281479821,0.004090052779780839,0.00014158921918894663,0.7028814102564104,0.031436238585435025
0.006203214795182081,60,0.0001962639703459317,0.6137299166666665,0.02234517534443648,0.006693395861150468,0.000493561051102064,0.6961356666666666,0.0338144126175018,0.00640710963033875,0.00045494620246957747,0.6752770833333335,0.03386670912327144
0.007954999807460937,80,0.0001119837740182643,0.5845395569620253,0.03786994761446794,0.008316189392414006,0.00022471245517992022,0.6687505063291139,0.03678203081074249,0.008007915815645727,0.00019322954456306435,0.6437964556962025,0.03761789195956484
0.010076048005413042,100,0.00024931097276675916,0.5960125757575758,0.024645129153718574,0.010339562876293467,0.00036834732839126854,0.6813911111111112,0.026024685128883774,0.010087145706826423,0.0001714033361853781,0.6582711111111111,0.015972464273807684
0.019498444072774287,200,7.347911398622285e-05,0.5609007788944724,0.030205814223077873,0.019942588803096645,0.00025297758273053493,0.6409951758793969,0.023751546087080896,0.01961309308837954,0.00013866924036806387,0.609326959798995,0.025272839640860786
0.038333984630559224,400,0.00018563774440339084,0.5268952380952381,0.018099608276751764,0.0390382795833444,0.00046183565997798926,0.5795504887218044,0.0284246632909151,0.03868815706292878,0.00027323623249899125,0.5662554385964912,0.021765685196500583
0.05685879586029916,600,0.0002881602638113356,0.538816575,0.014205317737873995,0.05822172507421469,0.0004906738785931796,0.5922562666666666,0.024580007037840263,0.05773219440232215,0.0006806947796340073,0.5782233583333333,0.015602628580495765
0.07426170398834467,800,0.0003330587961041847,0.526593673341677,0.01020062528025564,0.07517625735091349,0.00029211170450904074,0.5745711952440551,0.007330681396504303,0.07484158560266042,0.0002799786723023984,0.5608297434292867,0.010099424595467614
0.09100633459290194,1000,0.00032234011847499214,0.5178918718718719,0.0065159715213042434,0.09201433932849161,0.0005664184397998805,0.5500751451451451,0.00877687412142086,0.09159868003169097,0.00037720251944302986,0.539474059059059,0.008155670221575543
0.16677959499432413,2000,0.00032104179955488,0.5161970935467735,0.006826571729025202,0.16858017993024754,0.0007741378382840737,0.5397532766383192,0.007856144324350153,0.16777296147270623,0.0005710065668376046,0.5364501725862931,0.008106119410577222
0.2862208599717128,4000,0.0004242833437727611,0.5090555538884722,0.004220656116710473,0.2876115386968053,0.0004147916346592822,0.5258947499374844,0.004699692253168087,0.28709939813873087,0.0006356090577250992,0.5235884071017755,0.0043781851058790865
0.3752893773942922,6000,0.00035128282214988703,0.5057590941666666,0.003502102624487914,0.37710162047990636,0.0008376575900632072,0.5208932341666667,0.0035263744376985303,0.3766028987964855,0.0004053309836137191,0.5184630066666667,0.0038913512484861044
0.4448442738861441,8000,0.00043155382012168513,0.5083574065508188,0.0030954062364756184,0.4468779838828281,0.0006830638187249084,0.5225266658332292,0.0035977506450677065,0.4462936197555245,0.0006311992321917994,0.5207590692586572,0.00324829840842449
0.5001594198525178,10000,0.0003730902189547924,0.5053471207120712,0.0025448662645464084,0.5018890179828268,0.0005486600275862542,0.5158833323332332,0.0026384909555704763,0.5014388457889077,0.0004339659880944145,0.5146280763076307,0.002815154875419632
0.666844112945204,20000,0.00021643412413662952,0.5048044572228612,0.0015048130803406315,0.668194624555315,0.0004734426210629244,0.5131236566828342,0.0021053261978544913,0.6678093394745762,0.0005343844520480999,0.5121781349067454,0.0022661063407868674


==> plots/FashionMNIST/PrecRec_3.csv <==
a,b,c,d,f
0.55,10,0.35,0.6234567901234568,0.129394260157878
0.65,20,0.30000000000000004,0.6160664819944598,0.06748095281367363
0.5125,40,0.23351927115336754,0.6468770545693623,0.039885202997725015
0.5012820512820513,60,0.16973991010032924,0.6418333333333334,0.0785781438528426
0.5125,80,0.0960143218483576,0.6327671847460343,0.06329618732137425
0.40710526315789475,100,0.09614487279671732,0.6337720640750943,0.05067036190871621
0.35,200,0.09082951062292473,0.5964066563975657,0.05370095534107502
0.41125,400,0.04086945681067954,0.5624182637043738,0.01830705666420078
0.41946280991735535,600,0.03977767550581467,0.5770361111111112,0.015118923021608834
0.44375,800,0.05046657309546585,0.5729684007387207,0.009741311662591524
0.48250248756218905,1000,0.02291017550521299,0.5450311172032893,0.009368443703961492
0.46529858656765855,2000,0.014620351104580594,0.5350256293729656,0.009216720831163025
0.4909966886333511,4000,0.01764752215866954,0.519204369734594,0.006902148100369771
0.48788131731087925,6000,0.010776833604115141,0.519498425,0.0039030736486119397
0.49348508327042373,8000,0.008082848749069175,0.5152030434920755,0.0033988242444097294
0.49044577153703484,10000,0.0122349342300141,0.5112959490768558,0.001871533530064941
0.6608912556745437,20000,0.003514243097381874,0.5076915743287165,0.0017624546537370466


==> plots/FashionMNIST/PsucLikihood.csv <==
a,b,c,d
0.6277,10,0.07623457220972649,0.6843269467353821
0.6564,20,0.06917398354873022,0.5568130612373352
0.6591,50,0.05284117712541989,0.4029206931591034
0.5484,100,0.05818453402752315,0.2172987163066864
0.6104,200,0.058050322996517426,0.2510627508163452
0.5583,500,0.05501008998356575,0.1788976490497589
0.5242,1000,0.04752220533603213,0.11742992699146271
0.5178,2000,0.049630232721598236,0.1012505516409874
0.5216000000000001,5000,0.052947521188437145,0.07565470039844513
0.5127,10000,0.05224662668536602,0.060984957963228226


==> plots/FashionMNIST/PsucLikihood_1.csv <==
a,b,c,d,e,f,g,h
0.5767,10,0.06084414515793609,0.07235152,0.7015,0.043218630242061115,0.7539,0.03896524092059487
0.5346,20,0.05213482521309532,0.05733906,0.6736,0.03825232019106813,0.7121999999999999,0.03440290685392731
0.5202,40,0.015555063484280622,0.042582154,0.6378,0.029643886384885527,0.6676,0.034144399247900074
0.5115999999999999,60,0.03171182744655377,0.034738205,0.6403999999999999,0.053252605570056386,0.6405,0.03665855970984134
0.5109999999999999,80,0.020654297373670225,0.029759217,0.6125999999999999,0.06492333940887515,0.6193000000000001,0.03949949366764086
0.5215000000000001,100,0.02818953706608183,0.032096148,0.6423,0.04588256749572761,0.6299999999999999,0.018226354544998862
0.5126999999999999,200,0.02215874545185266,0.024933698,0.6254,0.03737164700678846,0.5841999999999999,0.026248047546436663
0.5118,400,0.014295453822806758,0.014586499,0.5536000000000001,0.05057113801369314,0.5429,0.018321844885272862
0.5155000000000001,600,0.019111514853616396,0.01865663,0.587,0.043689815746922066,0.5639,0.019039170149982878
0.5076,800,0.015206577524216301,0.017226556,0.5672,0.019554027718094277,0.5543000000000001,0.011358256908522515
0.5094000000000001,1000,0.019627531683836373,0.0117973285,0.5512,0.013782597723216019,0.5351,0.011139569111954028
0.5086,2000,0.014298251641372115,0.010927765,0.5392,0.015263027222671127,0.5274,0.015213152204589304
0.5037,4000,0.01576737137255289,0.008491715,0.5299,0.016176835290006523,0.5179000000000001,0.010182828683622257
0.5077,6000,0.013871193171461507,0.0071706264,0.5296,0.018161497735594404,0.5241,0.014074444926887895
0.5095,8000,0.013500000000000012,0.008006881,0.5292000000000001,0.014344336861632896,0.5161,0.016688019654830244
0.5067,10000,0.018303278394866878,0.0053768344,0.5213,0.010909170454255457,0.5191000000000001,0.017952437160452632
0.5015,20000,0.016674831333479825,0.0049537485,0.5173,0.012625767303415674,0.5134,0.013836184445142395


==> plots/FashionMNIST/PsucLikihood_3.csv <==
a,b,c,d
0.639,10,0.07867019766086773,0.746243
0.6599999999999999,20,0.09305912099305474,0.48661286
0.647,40,0.06573431371817916,0.4369009
0.6459999999999999,60,0.06086049621881175,0.3412992
0.615,80,0.0685930025585701,0.28311148
0.627,100,0.06356886030125126,0.321997
0.62,200,0.0593295878967653,0.24781385
0.5700000000000001,400,0.05118593556827892,0.17932138
0.5810000000000001,600,0.040360872141221124,0.19321427
0.558,800,0.056178287620752554,0.18665262
0.5680000000000001,1000,0.03994996871087635,0.12968752
0.511,2000,0.04158124577258358,0.12918434
0.535,4000,0.0486312656631513,0.08198663
0.522,6000,0.050950956811427986,0.087396644
0.48500000000000004,8000,0.04904079934095692,0.07616781
0.5049999999999999,10000,0.04006245124802026,0.06393912
0.49800000000000005,20000,0.05230678732248808,0.044350214


==> plots/FashionMNIST/genErr.csv <==
b,a
10,0.745979905128479
20,0.5762330889701843
50,0.4036056399345398
100,0.2659837305545807
200,0.28131967782974243
500,0.15961448848247528
1000,0.10154654085636139
2000,0.09692733734846115
5000,0.07278873026371002
10000,0.06471452116966248


==> plots/Gaussian/LBVsGenD20.csv <==
a,c,b
0.5396589780796028,7.619047619047619,21
0.5374189146778566,7.2727272727272725,22
0.5354034520803534,6.956521739130435,23
0.5335811302566149,6.666666666666667,24
0.5319144634188623,6.4,25
0.5303760017224753,6.153846153846154,26
0.5289515001517466,5.925925925925926,27
0.5276287486932127,5.714285714285714,28
0.5263972214731986,5.517241379310345,29
0.5252477960678519,5.333333333333333,30
0.5241725271402696,5.161290322580645,31
0.5231644625206612,5.0,32
0.5222174927264835,4.848484848484849,33
0.5213262270378458,4.705882352941177,34
0.5204858908171303,4.571428571428571,35
0.5196922399420099,4.444444444444445,36
0.5189414891141935,4.324324324324325,37
0.518230251487841,4.2105263157894735,38
0.5175554875859169,4.102564102564102,39
0.516914461879089,4.0,40
0.5163047057189355,3.902439024390244,41
0.5157239855664085,3.8095238095238093,42
0.5151702756535339,3.7209302325581395,43
0.5146417343730626,3.6363636363636362,44
0.514136683816168,3.5555555555555554,45
0.5136535919791382,3.4782608695652173,46
0.5131910572415564,3.404255319148936,47
0.5127477947847074,3.3333333333333335,48
0.5123226246730358,3.2653061224489797,49
0.5119144613658311,3.2,50
0.5115223044628305,3.1372549019607843,51
0.5111452305176376,3.076923076923077,52
0.5107823857779237,3.018867924528302,53
0.5104329797322732,2.962962962962963,54
0.5100962793610101,2.909090909090909,55
0.5097716040030064,2.857142857142857,56
0.5094583207628273,2.807017543859649,57
0.5091558403929992,2.7586206896551726,58
0.5088636135950297,2.711864406779661,59
0.5085811276903259,2.6666666666666665,60
0.5083079036185632,2.622950819672131,61
0.5080434932265347,2.5806451612903225,62
0.5077874768152056,2.5396825396825395,63
0.5075394609167305,2.5,64
0.50729907627667,2.4615384615384617,65
0.5070659760196418,2.4242424242424243,66
0.506839833979241,2.388059701492537,67
0.5066203431753228,2.3529411764705883,68
0.5064072144236921,2.318840579710145,69
0.5062001750649651,2.2857142857142856,70
0.5059989678008501,2.2535211267605635,71
0.5058033496274049,2.2222222222222223,72
0.505613090855972,2.191780821917808,73
0.5054279742134966,2.1621621621621623,74
0.5052477940148207,2.1333333333333333,75
0.5050723554003204,2.1052631578947367,76
0.50490147363295,2.0779220779220777,77
0.5047349734493584,2.051282051282051,78
0.504572688460288,2.0253164556962027,79
0.5044144605959444,2.0,80
0.5042601395924488,1.9753086419753085,81
0.5041095825158677,1.951219512195122,82
0.50396265332065,1.927710843373494,83
0.5038192224396042,1.9047619047619047,84
0.5036791664028183,1.8823529411764706,85
0.5035423674831668,1.8604651162790697,86
0.5034087133662661,1.839080459770115,87
0.5032780968429312,1.8181818181818181,88
0.5031504155223679,1.797752808988764,89
0.5030255715644839,1.7777777777777777,90
0.50290347142985,1.7582417582417582,91
0.502784025645969,1.7391304347826086,92
0.5026671485886232,1.7204301075268817,93
0.5025527582771782,1.702127659574468,94
0.5024407761828164,1.6842105263157894,95
0.5023311270487536,1.6666666666666667,96
0.5022237387215789,1.6494845360824741,97
0.5021185419929178,1.6326530612244898,98
0.5020154704506944,1.6161616161616161,99
0.5019144603393155,1.6,100
0.5018154504281619,1.5841584158415842,101
0.5017183818878151,1.5686274509803921,102
0.5016231981734947,1.5533980582524272,103
0.5015298449152187,1.5384615384615385,104
0.5014382698142433,1.5238095238095237,105
0.5013484225453617,1.509433962264151,106
0.5012602546646836,1.4953271028037383,107
0.5011737195225365,1.4814814814814814,108
0.5010887721811628,1.4678899082568808,109
0.501005369336905,1.4545454545454546,110
0.5009234692465977,1.4414414414414414,111
0.5008430316579031,1.4285714285714286,112
0.5007640177433447,1.415929203539823,113
0.5006863900378136,1.4035087719298245,114
0.5006101123793352,1.391304347826087,115
0.5005351498528995,1.3793103448275863,116
0.5004614687371722,1.3675213675213675,117
0.5003890364539147,1.3559322033898304,118
0.5003178215199559,1.3445378151260505,119
0.5002477935015629,1.3333333333333333,120
0.5001789229710772,1.322314049586777,121
0.5001111814656816,1.3114754098360655,122
0.5000445414481784,1.3008130081300813,123
0.49997897626966725,1.2903225806451613,124
0.4999144601340123,1.28,125
0.49985096806400275,1.2698412698412698,126
0.49978847586911135,1.2598425196850394,127
0.49972696011476514,1.25,128
0.4996663980930446,1.2403100775193798,129
0.499606767794735,1.2307692307692308,130
0.49954804788265916,1.2213740458015268,131
0.4994902176662208,1.2121212121212122,132
0.4994332570770973,1.2030075187969924,133
0.4993771466460205,1.1940298507462686,134
0.49932186748058927,1.1851851851851851,135
0.4992674012440613,1.1764705882352942,136
0.4992137301350741,1.167883211678832,137
0.49916083686824597,1.1594202898550725,138
0.49910870465561685,1.1510791366906474,139
0.49905731718888247,1.1428571428571428,140
0.49900665862238536,1.1347517730496455,141
0.4989567135568249,1.1267605633802817,142
0.49890746702364996,1.118881118881119,143
0.4988589044701024,1.1111111111111112,144
0.49881101174487963,1.103448275862069,145
0.49876377508438585,1.095890410958904,146
0.4987171810995452,1.08843537414966,147
0.4986712167631483,1.0810810810810811,148
0.4986258693977097,1.0738255033557047,149
0.49858112666381027,1.0666666666666667,150
0.49853697654890294,1.0596026490066226,151
0.4984934073565601,1.0526315789473684,152
0.49845040769614346,1.0457516339869282,153
0.498407966472875,1.0389610389610389,154
0.4983660728782938,1.032258064516129,155
0.4983247163810791,1.0256410256410255,156
0.4982838867182239,1.019108280254777,157
0.49824357388654394,1.0126582278481013,158
0.49820376813450784,1.0062893081761006,159
0.4981644599543721,1.0,160
0.4981256400746108,0.9937888198757764,161
0.4980872994526243,0.9876543209876543,162
0.49804942926771745,0.9815950920245399,163
0.49801202091433383,0.975609756097561,164
0.49797506599553665,0.9696969696969697,165
0.4979385563167249,0.963855421686747,166
0.4979024838795757,0.9580838323353293,167
0.49786684087620203,0.9523809523809523,168
0.4978316196835192,0.9467455621301775,169
0.4977968128578091,0.9411764705882353,170
0.49776241312947567,0.935672514619883,171
0.49772841339798335,0.9302325581395349,172
0.49769480672697075,0.9248554913294798,173
0.49766158633953295,0.9195402298850575,174
0.4976287456136659,0.9142857142857143,175
0.49759627807786555,0.9090909090909091,176
0.49756417740687653,0.903954802259887,177
0.4975324374175839,0.898876404494382,178
0.49750105206504325,0.8938547486033519,179
0.4974700154386419,0.8888888888888888,180
0.49743932175838856,0.8839779005524862,181
0.49740896537132495,0.8791208791208791,182
0.49737894074805433,0.8743169398907104,183
0.4973492424793844,0.8695652173913043,184
0.4973198652730786,0.8648648648648649,185
0.49729080395071146,0.8602150537634409,186
0.4972620534446264,0.8556149732620321,187
0.497233608794989,0.851063829787234,188
0.4972054651469351,0.8465608465608465,189
0.4971776177478081,0.8421052631578947,190
0.4971500619444834,0.837696335078534,191
0.4971227931807768,0.8333333333333334,192
0.4970958069949323,0.8290155440414507,193
0.4970690990171893,0.8247422680412371,194
0.4970426649674232,0.8205128205128205,195
0.49701650065285885,0.8163265306122449,196
0.49699060196585343,0.8121827411167513,197
0.49696496488174713,0.8080808080808081,198
0.4969395854567775,0.8040201005025126,199


==> plots/Gaussian/MIsGenD20.csv <==
a,c,b
0.9848409173919974,7.619047619047619,21
0.7106698210877135,7.2727272727272725,22
0.571780414552048,6.956521739130435,23
0.498833980116641,6.666666666666667,24
0.44003420881570227,6.4,25
0.39332173292349054,6.153846153846154,26
0.36785590194744383,5.925925925925926,27
0.33538204523718845,5.714285714285714,28
0.31485348383334366,5.517241379310345,29
0.2991950931271185,5.333333333333333,30
0.2738705187867368,5.161290322580645,31
0.2635733173527946,5.0,32
0.24739096553866508,4.848484848484849,33
0.2316038711287632,4.705882352941177,34
0.2213923969592232,4.571428571428571,35
0.21301259548997653,4.444444444444445,36
0.20227010972693232,4.324324324324325,37
0.19402171007526584,4.2105263157894735,38
0.18696432066143112,4.102564102564102,39
0.1811709815126818,4.0,40
0.17287193917251806,3.902439024390244,41
0.16824050001645702,3.8095238095238093,42
0.16130302274953712,3.7209302325581395,43
0.15628634472827974,3.6363636363636362,44
0.15053437973393088,3.5555555555555554,45
0.1468361193594825,3.4782608695652173,46
0.14280865100729498,3.404255319148936,47
0.13850332488202902,3.3333333333333335,48
0.13509180616131392,3.2653061224489797,49
0.1317117935895903,3.2,50
0.12788703129277754,3.1372549019607843,51
0.12521584063659882,3.076923076923077,52
0.12102860282009485,3.018867924528302,53
0.1183310282165546,2.962962962962963,54
0.1159196907211555,2.909090909090909,55
0.11348280608499291,2.857142857142857,56
0.11129846968917159,2.807017543859649,57
0.10820954611722551,2.7586206896551726,58
0.10571712853970328,2.711864406779661,59
0.1034988651102946,2.6666666666666665,60
0.10107572695796475,2.622950819672131,61
0.09918877358275341,2.5806451612903225,62
0.09713611101855278,2.5396825396825395,63
0.09540698462993308,2.5,64
0.0937705054437184,2.4615384615384617,65
0.0919607072385527,2.4242424242424243,66
0.09057575612547368,2.388059701492537,67
0.08867355095476365,2.3529411764705883,68
0.08714086532204743,2.318840579710145,69
0.08581788828370053,2.2857142857142856,70
0.0842829177930823,2.2535211267605635,71
0.08272491675848768,2.2222222222222223,72
0.08155801723341043,2.191780821917808,73
0.08020165203688658,2.1621621621621623,74
0.07896801296345454,2.1333333333333333,75
0.07767798014987737,2.1052631578947367,76
0.07655863169971552,2.0779220779220777,77
0.07523895942194636,2.051282051282051,78
0.07407935753782562,2.0253164556962027,79
0.07312355545353375,2.0,80
0.07203051430638857,1.9753086419753085,81
0.0708923603255605,1.951219512195122,82
0.07005197622351689,1.927710843373494,83
0.06903005776119164,1.9047619047619047,84
0.06807400973324426,1.8823529411764706,85
0.06711765724447254,1.8604651162790697,86
0.06627179885487296,1.839080459770115,87
0.06533657734322534,1.8181818181818181,88
0.06443976501348635,1.797752808988764,89
0.06372172585946312,1.7777777777777777,90
0.06293276763740412,1.7582417582417582,91
0.06204479110861888,1.7391304347826086,92
0.061365386933830916,1.7204301075268817,93
0.060663662895368016,1.702127659574468,94
0.059921206503081983,1.6842105263157894,95
0.05914905744638754,1.6666666666666667,96
0.058454996022063284,1.6494845360824741,97
0.057766307600175044,1.6326530612244898,98
0.05712440912105614,1.6161616161616161,99
0.05658191436773199,1.6,100
0.05592055103093699,1.5841584158415842,101
0.055193793664914385,1.5686274509803921,102
0.05467831749161213,1.5533980582524272,103
0.054093192813425,1.5384615384615385,104
0.053521703315634134,1.5238095238095237,105
0.05293647075368676,1.509433962264151,106
0.05234300601164637,1.4953271028037383,107
0.05180226287826229,1.4814814814814814,108
0.05128083285738207,1.4678899082568808,109
0.05085719910936857,1.4545454545454546,110
0.05036341925629617,1.4414414414414414,111
0.04976400264681662,1.4285714285714286,112
0.049301203885330415,1.415929203539823,113
0.048816642846530256,1.4035087719298245,114
0.04832781064973699,1.391304347826087,115
0.04785213812130988,1.3793103448275863,116
0.047379307646219275,1.3675213675213675,117
0.04680853337833171,1.3559322033898304,118
0.046424696178417,1.3445378151260505,119
0.04601872747456818,1.3333333333333333,120
0.04556864826742618,1.322314049586777,121
0.045187858785121666,1.3114754098360655,122
0.04481234084002151,1.3008130081300813,123
0.04441504866724242,1.2903225806451613,124
0.04408413801012585,1.28,125
0.04365993746489082,1.2698412698412698,126
0.04324512591223395,1.2598425196850394,127
0.04279424113892674,1.25,128
0.042459226732719894,1.2403100775193798,129
0.04212347037729867,1.2307692307692308,130
0.04175754963511656,1.2213740458015268,131
0.04142691839389793,1.2121212121212122,132
0.04110619452097324,1.2030075187969924,133
0.040770716377596765,1.1940298507462686,134
0.04049516816927376,1.1851851851851851,135
0.0401480543299431,1.1764705882352942,136
0.039791214011885075,1.167883211678832,137
0.039415711000528215,1.1594202898550725,138
0.039135411480595676,1.1510791366906474,139
0.03884381418488222,1.1428571428571428,140
0.03853204776209396,1.1347517730496455,141
0.03825871084003394,1.1267605633802817,142
0.03797652975178267,1.118881118881119,143
0.03768812270039458,1.1111111111111112,144
0.03743315013040507,1.103448275862069,145
0.03714720408899338,1.095890410958904,146
0.03684253722891148,1.08843537414966,147
0.03654257319459131,1.0810810810810811,148
0.036302729558289414,1.0738255033557047,149
0.036057367096596175,1.0666666666666667,150
0.03578933425527033,1.0596026490066226,151
0.03553818211827431,1.0526315789473684,152
0.03528510772534846,1.0457516339869282,153
0.03504847119051143,1.0389610389610389,154
0.03481856156661551,1.032258064516129,155
0.034565056570375674,1.0256410256410255,156
0.03430134535911104,1.019108280254777,157
0.034049393306438795,1.0126582278481013,158
0.03383855448269887,1.0062893081761006,159
0.033631600907506644,1.0,160
0.03339729371259059,0.9937888198757764,161
0.03318479218467676,0.9876543209876543,162
0.03296550500370211,0.9815950920245399,163
0.032748166013899696,0.975609756097561,164
0.03254426987175442,0.9696969696969697,165
0.03232728186421598,0.963855421686747,166
0.032094323179082535,0.9580838323353293,167
0.03187738302770614,0.9523809523809523,168
0.03169088508729878,0.9467455621301775,169
0.03149633560009209,0.9411764705882353,170
0.0312925645953223,0.935672514619883,171
0.03110701507451561,0.9302325581395349,172
0.030910690204442343,0.9248554913294798,173
0.030718995716638827,0.9195402298850575,174
0.030541089051692876,0.9142857142857143,175
0.030355983768214558,0.9090909090909091,176
0.030161950225151887,0.903954802259887,177
0.029960069929369247,0.898876404494382,178
0.029791379193663328,0.8938547486033519,179
0.029623461505311532,0.8888888888888888,180
0.029439115830059773,0.8839779005524862,181
0.029276668408114062,0.8791208791208791,182
0.02910466122056547,0.8743169398907104,183
0.028935529316064478,0.8695652173913043,184
0.028776495301730164,0.8648648648648649,185
0.02861114204362637,0.8602150537634409,186
0.02844768609094476,0.8556149732620321,187
0.028271777510322938,0.851063829787234,188
0.02812183789376217,0.8465608465608465,189
0.027975816117378136,0.8421052631578947,190
0.027804933230870858,0.837696335078534,191
0.02766011583702596,0.8333333333333334,192
0.027505606920019486,0.8290155440414507,193
0.027350966848246026,0.8247422680412371,194
0.027208539993588656,0.8205128205128205,195
0.02706412850758656,0.8163265306122449,196
0.026915688104511535,0.8121827411167513,197
0.02675732389130332,0.8080808080808081,198
0.02662379314706187,0.8040201005025126,199


==> plots/Gaussian/MSEVsND20.csv <==
b,a
21,0.19153020871314602
22,0.3583354908748094
23,0.5139836866087092
24,0.6794083449232944
25,0.802166400344832
26,0.9115060085660052
27,1.027316848321483
28,1.1284330967128378
29,1.2248133764085396
30,1.330672843704277
31,1.4187818529084948
32,1.5058401891776672
33,1.5874704930129815
34,1.6384646338839761
35,1.6898363766611713
36,1.7528087380202968
37,1.8328918860443477
38,1.893341703823511
39,1.9693927330378118
40,2.0052683971789387
41,2.055113646557436
42,2.112284486405783
43,2.141360957565611
44,2.1727315513561463
45,2.219519825516269
46,2.262107326695872
47,2.2966313854018163
48,2.3264666588763303
49,2.356065752322359
50,2.3865005510531674
51,2.3976835263689953
52,2.4233859245736387
53,2.471289877740104
54,2.4982757983586152
55,2.5209102778968404
56,2.5488765859143623
57,2.5654928870049796
58,2.577923214058209
59,2.6040918616687367
60,2.627448237808965
61,2.65061810476332
62,2.6930501887165277
63,2.7181590853258677
64,2.728696152026503
65,2.7580508198486413
66,2.803385408673256
67,2.8266325222404474
68,2.8430625933973106
69,2.847516517881369
70,2.8696646675838395
71,2.8797370052616627
72,2.8971335199987736
73,2.9136570499410817
74,2.9326306151945807
75,2.935533538751508
76,2.9471856883294487
77,2.9580548631528107
78,2.9705711956238883
79,2.9880684804550874
80,3.0025735647175362
81,3.0161177512435957
82,3.018537509100087
83,3.032490265345204
84,3.043777491354137
85,3.0526118072496238
86,3.060068151603489
87,3.06710721472873
88,3.0762228587642295
89,3.08027187069349
90,3.0927827462575697
91,3.1111758577578197
92,3.122628993773789
93,3.135073228604357
94,3.1442481959971986
95,3.1496637136538266
96,3.1571737640770805
97,3.165187477237153
98,3.172380520807093
99,3.184740346530607
100,3.1957892054963732
101,3.2046571006201434
102,3.2098783277630796
103,3.217619886432441
104,3.2275607698790063
105,3.2382475392425416
106,3.24382730188048
107,3.2559290027289434
108,3.2592460503475995
109,3.2651313792233245
110,3.271616976374276
111,3.2755662570669375
112,3.2806749788988627
113,3.2847031840507617
114,3.2883826625398846
115,3.2932900224594626
116,3.2888694142455535
117,3.300400408574036
118,3.305669501714895
119,3.3133578498020992
120,3.319900836966306
121,3.3187722389278553
122,3.3209839276156936
123,3.3287681186304616
124,3.3325874524329557
125,3.3381375197356964
126,3.345589535496936
127,3.3484460716036333
128,3.3557826640352575
129,3.354653260843437
130,3.361175670042066
131,3.370283352493706
132,3.373417699667505
133,3.3833193893362417
134,3.388089724409382
135,3.387219994986878
136,3.3850303084257676
137,3.3880140998313544
138,3.3966753362541
139,3.40664655672367
140,3.4182523732725576
141,3.419050404816652
142,3.419352937617294
143,3.4187756925554873
144,3.4194252216788374
145,3.424679569270933
146,3.4313774854712045
147,3.436872312214213
148,3.4400330623589825
149,3.4468432678904697
150,3.4418530725028664
151,3.4431746459376718
152,3.4431656033179534
153,3.4438222640715352
154,3.448786547145648
155,3.4534459365506116
156,3.4567396334729104
157,3.4581800152916196
158,3.46150105716143
159,3.4664379853018827
160,3.4733036029846454
161,3.4779733367468797
162,3.4770265584680224
163,3.48591304036848
164,3.486369639158576
165,3.491490464903922
166,3.4960877621976594
167,3.498530974353516
168,3.5024470560203005
169,3.5026049008787625
170,3.504111889514334
171,3.505180666473399
172,3.5106711786592433
173,3.51848961952218
174,3.524374036186297
175,3.529437212413843
176,3.536927433557298
177,3.5396269024974774
178,3.5424430973681957
179,3.547696458331583
180,3.54891025772817
181,3.549830927820297
182,3.5496192263346953
183,3.549471375207422
184,3.5512125626629314
185,3.5524135831867523
186,3.55267632951492
187,3.5573383731917216
188,3.5572732009162085
189,3.561220478841483
190,3.5657949086051595
191,3.5758607655711416
192,3.5779798298627625
193,3.5817237930949015
194,3.584804341193307
195,3.588743567487965
196,3.5912436254984685
197,3.595620616615938
198,3.5982453293314953
199,3.5972432259737226


==> plots/Gaussian/SucRateVsGenD20.csv <==
a,c,b
0.891,7.619047619047619,21
0.832,7.2727272727272725,22
0.807,6.956521739130435,23
0.78,6.666666666666667,24
0.768,6.4,25
0.754,6.153846153846154,26
0.754,5.925925925925926,27
0.733,5.714285714285714,28
0.718,5.517241379310345,29
0.693,5.333333333333333,30
0.704,5.161290322580645,31
0.685,5.0,32
0.694,4.848484848484849,33
0.658,4.705882352941177,34
0.663,4.571428571428571,35
0.664,4.444444444444445,36
0.651,4.324324324324325,37
0.649,4.2105263157894735,38
0.639,4.102564102564102,39
0.654,4.0,40
0.642,3.902439024390244,41
0.666,3.8095238095238093,42
0.634,3.7209302325581395,43
0.63,3.6363636363636362,44
0.658,3.5555555555555554,45
0.639,3.4782608695652173,46
0.641,3.404255319148936,47
0.645,3.3333333333333335,48
0.629,3.2653061224489797,49
0.604,3.2,50
0.622,3.1372549019607843,51
0.608,3.076923076923077,52
0.612,3.018867924528302,53
0.611,2.962962962962963,54
0.604,2.909090909090909,55
0.621,2.857142857142857,56
0.596,2.807017543859649,57
0.581,2.7586206896551726,58
0.617,2.711864406779661,59
0.603,2.6666666666666665,60
0.612,2.622950819672131,61
0.614,2.5806451612903225,62
0.618,2.5396825396825395,63
0.626,2.5,64
0.603,2.4615384615384617,65
0.59,2.4242424242424243,66
0.586,2.388059701492537,67
0.598,2.3529411764705883,68
0.602,2.318840579710145,69
0.599,2.2857142857142856,70
0.606,2.2535211267605635,71
0.609,2.2222222222222223,72
0.585,2.191780821917808,73
0.588,2.1621621621621623,74
0.584,2.1333333333333333,75
0.584,2.1052631578947367,76
0.568,2.0779220779220777,77
0.599,2.051282051282051,78
0.61,2.0253164556962027,79
0.599,2.0,80
0.606,1.9753086419753085,81
0.612,1.951219512195122,82
0.591,1.927710843373494,83
0.566,1.9047619047619047,84
0.605,1.8823529411764706,85
0.598,1.8604651162790697,86
0.595,1.839080459770115,87
0.606,1.8181818181818181,88
0.558,1.797752808988764,89
0.58,1.7777777777777777,90
0.593,1.7582417582417582,91
0.585,1.7391304347826086,92
0.571,1.7204301075268817,93
0.585,1.702127659574468,94
0.568,1.6842105263157894,95
0.584,1.6666666666666667,96
0.556,1.6494845360824741,97
0.568,1.6326530612244898,98
0.588,1.6161616161616161,99
0.59,1.6,100
0.562,1.5841584158415842,101
0.569,1.5686274509803921,102
0.563,1.5533980582524272,103
0.581,1.5384615384615385,104
0.578,1.5238095238095237,105
0.569,1.509433962264151,106
0.568,1.4953271028037383,107
0.597,1.4814814814814814,108
0.588,1.4678899082568808,109
0.569,1.4545454545454546,110
0.565,1.4414414414414414,111
0.578,1.4285714285714286,112
0.557,1.415929203539823,113
0.578,1.4035087719298245,114
0.565,1.391304347826087,115
0.553,1.3793103448275863,116
0.566,1.3675213675213675,117
0.603,1.3559322033898304,118
0.562,1.3445378151260505,119
0.558,1.3333333333333333,120
0.554,1.322314049586777,121
0.576,1.3114754098360655,122
0.564,1.3008130081300813,123
0.574,1.2903225806451613,124
0.563,1.28,125
0.569,1.2698412698412698,126
0.551,1.2598425196850394,127
0.577,1.25,128
0.564,1.2403100775193798,129
0.568,1.2307692307692308,130
0.569,1.2213740458015268,131
0.541,1.2121212121212122,132
0.542,1.2030075187969924,133
0.578,1.1940298507462686,134
0.575,1.1851851851851851,135
0.576,1.1764705882352942,136
0.577,1.167883211678832,137
0.587,1.1594202898550725,138
0.565,1.1510791366906474,139
0.575,1.1428571428571428,140
0.566,1.1347517730496455,141
0.564,1.1267605633802817,142
0.574,1.118881118881119,143
0.55,1.1111111111111112,144
0.557,1.103448275862069,145
0.567,1.095890410958904,146
0.575,1.08843537414966,147
0.577,1.0810810810810811,148
0.57,1.0738255033557047,149
0.571,1.0666666666666667,150
0.559,1.0596026490066226,151
0.545,1.0526315789473684,152
0.561,1.0457516339869282,153
0.536,1.0389610389610389,154
0.566,1.032258064516129,155
0.567,1.0256410256410255,156
0.585,1.019108280254777,157
0.553,1.0126582278481013,158
0.552,1.0062893081761006,159
0.571,1.0,160
0.54,0.9937888198757764,161
0.553,0.9876543209876543,162
0.563,0.9815950920245399,163
0.542,0.975609756097561,164
0.557,0.9696969696969697,165
0.544,0.963855421686747,166
0.554,0.9580838323353293,167
0.56,0.9523809523809523,168
0.559,0.9467455621301775,169
0.541,0.9411764705882353,170
0.533,0.935672514619883,171
0.542,0.9302325581395349,172
0.535,0.9248554913294798,173
0.54,0.9195402298850575,174
0.551,0.9142857142857143,175
0.558,0.9090909090909091,176
0.563,0.903954802259887,177
0.561,0.898876404494382,178
0.564,0.8938547486033519,179
0.543,0.8888888888888888,180
0.528,0.8839779005524862,181
0.546,0.8791208791208791,182
0.563,0.8743169398907104,183
0.58,0.8695652173913043,184
0.57,0.8648648648648649,185
0.571,0.8602150537634409,186
0.565,0.8556149732620321,187
0.57,0.851063829787234,188
0.557,0.8465608465608465,189
0.566,0.8421052631578947,190
0.552,0.837696335078534,191
0.555,0.8333333333333334,192
0.563,0.8290155440414507,193
0.556,0.8247422680412371,194
0.546,0.8205128205128205,195
0.551,0.8163265306122449,196
0.549,0.8121827411167513,197
0.543,0.8080808080808081,198
0.529,0.8040201005025126,199


==> plots/Gaussian/UBVsGenD20.csv <==
a,c,b
0.9999951775621607,7.619047619047619,21
0.9999951775621607,7.2727272727272725,22
0.9737753001430063,6.956521739130435,23
0.9514194307871948,6.666666666666667,24
0.9302052623573251,6.4,25
0.9111689396373759,6.153846153846154,26
0.8999074502541073,5.925925925925926,27
0.8845464595891237,5.714285714285714,28
0.8742164285257683,5.517241379310345,29
0.8659848073206111,5.333333333333333,30
0.8519697993266115,5.161290322580645,31
0.8460073814050704,5.0,32
0.8362975636062253,4.848484848484849,33
0.8264050306599895,4.705882352941177,34
0.8197622533735724,4.571428571428571,35
0.8141615817321208,4.444444444444445,36
0.8067641004121953,4.324324324324325,37
0.8009205675229873,4.2105263157894735,38
0.7957922894866776,4.102564102564102,39
0.791490783306215,4.0,40
0.7851785408265575,3.902439024390244,41
0.7815729997476357,3.8095238095238093,42
0.7760636856798795,3.7209302325581395,43
0.7719917118568025,3.6363636363636362,44
0.7672214960858903,3.5555555555555554,45
0.764094309473097,3.4782608695652173,46
0.7606425489145303,3.404255319148936,47
0.7568855041615481,3.3333333333333335,48
0.7538615968444231,3.2653061224489797,49
0.7508161229296466,3.2,50
0.74731982200738,3.1372549019607843,51
0.7448403761177351,3.076923076923077,52
0.7408946553563758,3.018867924528302,53
0.7383082461563706,2.962962962962963,54
0.7359706590651081,2.909090909090909,55
0.7335825707491586,2.857142857142857,56
0.7314143699149163,2.807017543859649,57
0.7283027890387879,2.7586206896551726,58
0.7257631970487777,2.711864406779661,59
0.7234664663065236,2.6666666666666665,60
0.7209328351775,2.622950819672131,61
0.7189317437539835,2.5806451612903225,62
0.7167360154611031,2.5396825396825395,63
0.7148634539455985,2.5,64
0.7130762891428026,2.4615384615384617,65
0.711075197719286,2.4242424242424243,66
0.7095331710105408,2.388059701492537,67
0.707390220788642,2.3529411764705883,68
0.7056439123348546,2.318840579710145,69
0.7041248593921583,2.2857142857142856,70
0.7023436554503493,2.2535211267605635,71
0.7005215951595314,2.2222222222222223,72
0.6991407170005255,2.191780821917808,73
0.6975266224694419,2.1621621621621623,74
0.69604105784637,2.1333333333333333,75
0.6944774645399734,2.1052631578947367,76
0.6931085081029404,2.0779220779220777,77
0.6914847686961783,2.051282051282051,78
0.690043744436807,2.0253164556962027,79
0.6888418974105,2.0,80
0.6874632960977882,1.9753086419753085,81
0.6860103501164438,1.951219512195122,82
0.684931072137162,1.927710843373494,83
0.683612616924816,1.9047619047619047,84
0.6823662295348085,1.8823529411764706,85
0.6811079204228279,1.8604651162790697,86
0.679993746955524,1.839080459770115,87
0.6787473595655165,1.8181818181818181,88
0.6775455125392091,1.797752808988764,89
0.6765731978702876,1.7777777777777777,90
0.675503564766684,1.7582417582417582,91
0.674286112003712,1.7391304347826086,92
0.6733486928228123,1.7204301075268817,93
0.672376378153891,1.702127659574468,94
0.6713379565236173,1.6842105263157894,95
0.6702549945296434,1.6666666666666667,96
0.6692707581387491,1.6494845360824741,97
0.6682947594551356,1.6326530612244898,98
0.6673729460109008,1.6161616161616161,99
0.6665929913650486,1.6,100
0.6656362824327919,1.5841584158415842,101
0.6645785710511616,1.5686274509803921,102
0.663817906156666,1.5533980582524272,103
0.6629585156590914,1.5384615384615385,104
0.6621124540518872,1.5238095238095237,105
0.6612374578176476,1.509433962264151,106
0.6603468558467429,1.4953271028037383,107
0.6595320057128686,1.4814814814814814,108
0.6587424061913378,1.4678899082568808,109
0.6580969423144838,1.4545454545454546,110
0.6573422382809748,1.4414414414414414,111
0.6564167408220483,1.4285714285714286,112
0.6556992091228557,1.415929203539823,113
0.654944505089347,1.4035087719298245,114
0.6541824330264541,1.391304347826087,115
0.6534336898539317,1.3793103448275863,116
0.6526849466814093,1.3675213675213675,117
0.6517787389738396,1.3559322033898304,118
0.6511622097240213,1.3445378151260505,119
0.6505107849861806,1.3333333333333333,120
0.6497872924260018,1.322314049586777,121
0.6491707631761829,1.3114754098360655,122
0.648556510772659,1.3008130081300813,123
0.6479087700495105,1.2903225806451613,124
0.6473643086220302,1.28,125
0.6466623826595028,1.2698412698412698,126
0.645973785587346,1.2598425196850394,127
0.6452250424148234,1.25,128
0.6446612912359864,1.2403100775193798,129
0.6440952632108548,1.2307692307692308,130
0.6434787339610362,1.2213740458015268,131
0.6429186667968909,1.2121212121212122,132
0.6423742053694108,1.2030075187969924,133
0.6417985324686006,1.1940298507462686,134
0.6413261388634588,1.1851851851851851,135
0.6407252153503054,1.1764705882352942,136
0.6401086861004868,1.167883211678832,137
0.6394535773479542,1.1594202898550725,138
0.6389633011598528,1.1510791366906474,139
0.6384537352203947,1.1428571428571428,140
0.6379055897782224,1.1347517730496455,141
0.6374212744511076,1.1267605633802817,142
0.6369176693726359,1.118881118881119,143
0.6364021425721913,1.1111111111111112,144
0.6359490387184064,1.103448275862069,145
0.6354357887642561,1.095890410958904,146
0.6348853664757894,1.08843537414966,147
0.6343409050483093,1.0810810810810811,148
0.6339034069311895,1.0738255033557047,149
0.6334562639383912,1.0666666666666667,150
0.6329659877502898,1.0596026490066226,151
0.6325032390208265,1.0526315789473684,152
0.6320404902913632,1.0457516339869282,153
0.6315970313132571,1.0389610389610389,154
0.631175138932802,1.032258064516129,155
0.6307004684813657,1.0256410256410255,156
0.6302065082785724,1.019108280254777,157
0.6297341146734308,1.0126582278481013,158
0.6293374729053194,1.0062893081761006,159
0.6289445151518998,1.0,160
0.6284973721591016,0.9937888198757764,161
0.6280947695300036,0.9876543209876543,162
0.6276765611642405,0.9815950920245399,163
0.6272583527984779,0.975609756097561,164
0.6268676718913531,0.9696969696969697,165
0.6264435026646036,0.963855421686747,166
0.6259963596718052,0.9580838323353293,167
0.6255744672913504,0.9523809523809523,168
0.6252067601502744,0.9467455621301775,169
0.624825724118828,0.9411764705882353,170
0.6244290823507166,0.935672514619883,171
0.6240613752096407,0.9302325581395349,172
0.6236743783172076,0.9248554913294798,173
0.6232933422857614,0.9195402298850575,174
0.6229412408813504,0.9142857142857143,175
0.6225698497255825,0.9090909090909091,176
0.6221828528331494,0.903954802259887,177
0.6217765661893595,0.898876404494382,178
0.6214400705216134,0.8938547486033519,179
0.6210998908391756,0.8888888888888888,180
0.6207262228371129,0.8839779005524862,181
0.6203956880303536,0.8791208791208791,182
0.620045863472237,0.8743169398907104,183
0.6196997229288126,0.8695652173913043,184
0.6193728721367451,0.8648648648648649,185
0.619032692454307,0.8602150537634409,186
0.618696196786561,0.8556149732620321,187
0.6183284896454853,0.851063829787234,188
0.6180195214363771,0.8465608465608465,189
0.6177142372419611,0.8421052631578947,190
0.6173561749765635,0.837696335078534,191
0.6170568516431341,0.8333333333333334,192
0.6167300008510666,0.8290155440414507,193
0.6164054269052937,0.8247422680412371,194
0.6161038267255694,0.8205128205128205,195
0.6157985425311534,0.8163265306122449,196
0.6154836134610588,0.8121827411167513,197
0.6151471177933128,0.8080808080808081,198
0.6148611233502537,0.8040201005025126,199


==> plots/Gaussian/genEmpVsTheoreticalD20.csv <==
a,c,b
7.707261298575981,7.619047619047619,21
7.515929447641684,7.2727272727272725,22
7.408744098228287,6.956521739130435,23
7.256269437549314,6.666666666666667,24
7.131370589609408,6.4,25
7.004721184657,6.153846153846154,26
6.845514356150146,5.925925925925926,27
6.757041680214228,5.714285714285714,28
6.667881714160167,5.517241379310345,29
6.648357131349489,5.333333333333333,30
6.538007057940082,5.161290322580645,31
6.451937928030107,5.0,32
6.399430458118073,4.848484848484849,33
6.3598926622580345,4.705882352941177,34
6.249579905661805,4.571428571428571,35
6.225476454791174,4.444444444444445,36
6.178188844998898,4.324324324324325,37
6.065525531333393,4.2105263157894735,38
5.963513657186069,4.102564102564102,39
5.974318154817928,4.0,40
5.896367153754802,3.902439024390244,41
5.883583339697041,3.8095238095238093,42
5.769901930921731,3.7209302325581395,43
5.784998041012015,3.6363636363636362,44
5.701752877483676,3.5555555555555554,45
5.680815916080888,3.4782608695652173,46
5.63997133724959,3.404255319148936,47
5.623241843195678,3.3333333333333335,48
5.5940515429981446,3.2653061224489797,49
5.555040562521717,3.2,50
5.572601670089814,3.1372549019607843,51
5.4903051795923234,3.076923076923077,52
5.444628831861885,3.018867924528302,53
5.451337445859595,2.962962962962963,54
5.4094038314079675,2.909090909090909,55
5.397985914184568,2.857142857142857,56
5.394619992172178,2.807017543859649,57
5.332900473119582,2.7586206896551726,58
5.363407851281841,2.711864406779661,59
5.310145273325059,2.6666666666666665,60
5.302847380937831,2.622950819672131,61
5.252510536217135,2.5806451612903225,62
5.249406368069883,2.5396825396825395,63
5.216428135187689,2.5,64
5.24283674791714,2.4615384615384617,65
5.227959491236002,2.4242424242424243,66
5.207473248111172,2.388059701492537,67
5.1955195552549105,2.3529411764705883,68
5.172724691065881,2.318840579710145,69
5.165551372091853,2.2857142857142856,70
5.111622471911549,2.2535211267605635,71
5.144468906738979,2.2222222222222223,72
5.118728209594298,2.191780821917808,73
5.103892819159595,2.1621621621621623,74
5.0965465750509455,2.1333333333333333,75
5.065999894659795,2.1052631578947367,76
5.030738632921365,2.0779220779220777,77
5.020280679551713,2.051282051282051,78
5.017949815184398,2.0253164556962027,79
5.003469406598347,2.0,80
4.9598945653336,1.9753086419753085,81
4.989517492754279,1.951219512195122,82
4.9886483610667876,1.927710843373494,83
4.949388825955946,1.9047619047619047,84
4.980314774900649,1.8823529411764706,85
4.962941031108182,1.8604651162790697,86
4.940778146978566,1.839080459770115,87
4.932143110776284,1.8181818181818181,88
4.9249969565895775,1.797752808988764,89
4.895442475294466,1.7777777777777777,90
4.87053770256958,1.7582417582417582,91
4.880805298098962,1.7391304347826086,92
4.861774898263105,1.7204301075268817,93
4.871796619606748,1.702127659574468,94
4.851646120970651,1.6842105263157894,95
4.847668623311226,1.6666666666666667,96
4.843387009171829,1.6494845360824741,97
4.832876550406286,1.6326530612244898,98
4.807099836803813,1.6161616161616161,99
4.785544507318193,1.6,100
4.794342443074489,1.5841584158415842,101
4.790914689012645,1.5686274509803921,102
4.78029827046254,1.5533980582524272,103
4.781590522189736,1.5384615384615385,104
4.781922621563383,1.5238095238095237,105
4.761803278729944,1.509433962264151,106
4.778681463648951,1.4953271028037383,107
4.740733427537474,1.4814814814814814,108
4.7528910059200875,1.4678899082568808,109
4.738143309939661,1.4545454545454546,110
4.745866143687248,1.4414414414414414,111
4.735772611854264,1.4285714285714286,112
4.713147513812996,1.415929203539823,113
4.707488744378235,1.4035087719298245,114
4.698414043021785,1.391304347826087,115
4.6962608528082175,1.3793103448275863,116
4.708999778036632,1.3675213675213675,117
4.697141878884603,1.3559322033898304,118
4.676572345289285,1.3445378151260505,119
4.678181777477615,1.3333333333333333,120
4.669787360246975,1.322314049586777,121
4.661921752457225,1.3114754098360655,122
4.651244785089351,1.3008130081300813,123
4.657648843382227,1.2903225806451613,124
4.639237574139126,1.28,125
4.647778686354947,1.2698412698412698,126
4.635637964258812,1.2598425196850394,127
4.623299067595405,1.25,128
4.6091080125715544,1.2403100775193798,129
4.600076168008195,1.2307692307692308,130
4.593622794498202,1.2213740458015268,131
4.6205070347172486,1.2121212121212122,132
4.5858786859643335,1.2030075187969924,133
4.5823605177271345,1.1940298507462686,134
4.598408146623236,1.1851851851851851,135
4.596885803900403,1.1764705882352942,136
4.5850112555716676,1.167883211678832,137
4.574182238680243,1.1594202898550725,138
4.574097598798889,1.1510791366906474,139
4.5419884375854815,1.1428571428571428,140
4.5496211530039945,1.1347517730496455,141
4.553988127237644,1.1267605633802817,142
4.545491084748392,1.118881118881119,143
4.557450433026952,1.1111111111111112,144
4.554137369908645,1.103448275862069,145
4.558533386343431,1.095890410958904,146
4.550653146632905,1.08843537414966,147
4.54939492870281,1.0810810810810811,148
4.529629826395822,1.0738255033557047,149
4.55517481930208,1.0666666666666667,150
4.558364106252933,1.0596026490066226,151
4.527590686224134,1.0526315789473684,152
4.5287205190149855,1.0457516339869282,153
4.5306394317832845,1.0389610389610389,154
4.512407719217748,1.032258064516129,155
4.5147500050791445,1.0256410256410255,156
4.537281032755657,1.019108280254777,157
4.536912918531899,1.0126582278481013,158
4.516407186593524,1.0062893081761006,159
4.515605559358315,1.0,160
4.508078836176153,0.9937888198757764,161
4.511698681441003,0.9876543209876543,162
4.505578925431097,0.9815950920245399,163
4.50610865179055,0.975609756097561,164
4.493767280169035,0.9696969696969697,165
4.481234488463688,0.963855421686747,166
4.482556759993644,0.9580838323353293,167
4.48665005358325,0.9523809523809523,168
4.480526276053961,0.9467455621301775,169
4.4868838633410375,0.9411764705882353,170
4.4612080672255585,0.935672514619883,171
4.461527544861468,0.9302325581395349,172
4.4544151552889675,0.9248554913294798,173
4.450591816524957,0.9195402298850575,174
4.448895502905303,0.9142857142857143,175
4.434742142098154,0.9090909090909091,176
4.442416057365566,0.903954802259887,177
4.444573838629942,0.898876404494382,178
4.429182496118237,0.8938547486033519,179
4.422670452355639,0.8888888888888888,180
4.439397900229087,0.8839779005524862,181
4.434325537899315,0.8791208791208791,182
4.432927056628645,0.8743169398907104,183
4.4285963422828525,0.8695652173913043,184
4.437793674261083,0.8648648648648649,185
4.42998435369308,0.8602150537634409,186
4.428205432986531,0.8556149732620321,187
4.436423667943311,0.851063829787234,188
4.435891504268121,0.8465608465608465,189
4.4163337264275535,0.8421052631578947,190
4.408484477127449,0.837696335078534,191
4.417586290061794,0.8333333333333334,192
4.40248747794781,0.8290155440414507,193
4.41197993842182,0.8247422680412371,194
4.404404704239865,0.8205128205128205,195
4.406701037675552,0.8163265306122449,196
4.414014700687029,0.8121827411167513,197
4.391410043752756,0.8080808080808081,198
4.405276288794149,0.8040201005025126,199


==> plots/MNIST/Acc.csv <==
a,b,c,d
0.248523,10,0.0475890362478586,0.7034026384353638
0.38059300000000007,20,0.05292030471378636,0.5403838157653809
0.559523,50,0.049847521212192686,0.3651696443557739
0.6575890000000001,100,0.06748575686024423,0.21177645027637482
0.842795,200,0.030144742078843535,0.14080053567886353
0.924068,500,0.010410666453210381,0.07255092263221741
0.942932,1000,0.009149523266269126,0.04367952048778534
0.9589829999999998,2000,0.006514784033258505,0.024709971621632576
0.97228,5000,0.004012654981430623,0.011932584457099438
0.9792770000000002,10000,0.0031951793376898316,0.0059564500115811825


==> plots/MNIST/AccTrain.csv <==
b,a
10,0.71
20,0.765
50,0.8220000000000001
100,0.857
200,0.938
500,0.9683999999999999
1000,0.9729
2000,0.97215
5000,0.97944
10000,0.9839200000000001


==> plots/MNIST/Acc_1.csv <==
a,b,c,d
0.24751000000000004,10,0.05279957291493938,0.06813829
0.37,20,0.041802392276040844,0.055736758
0.50372,40,0.024594137512830162,0.04040659
0.58678,60,0.03260094477158598,0.032811187
0.67735,80,0.04044463499649861,0.027015382
0.71207,100,0.04157987614219167,0.023802191
0.83295,200,0.030813965989466518,0.014277411
0.8891000000000002,400,0.05660415179118929,0.008434581
0.9451700000000001,600,0.004908370401671018,0.006330095
0.94694,800,0.02342956252259098,0.004874313
0.9553100000000001,1000,0.0036579912520398276,0.004326719
0.96885,2000,0.004002811511925085,0.0027709056
0.9734599999999999,4000,0.004161297874461782,0.0016303774
0.97847,6000,0.0020169531476957997,0.001362677
0.97963,8000,0.0025857494078119795,0.0010492981
0.98102,10000,0.001979797969490811,0.0008342403
0.98451,20000,0.0019315537786973452,0.00040831417


==> plots/MNIST/Acc_3.csv <==
a,b,c,d
0.24825000000000003,10,0.06402599862555836,0.73153806
0.37916999999999995,20,0.04272666731679409,0.5480944
0.49495000000000006,40,0.03353774739006779,0.4114213
0.60098,60,0.031221460568013126,0.3194946
0.6913400000000001,80,0.02821720042810768,0.25036973
0.7159000000000001,100,0.04068596809712163,0.24482282
0.8195600000000001,200,0.045001137763394386,0.14775972
0.90639,400,0.01656160922132871,0.08434332
0.9395199999999999,600,0.011769859812249261,0.06392302
0.9528399999999999,800,0.004702169711952116,0.047767848
0.9549,1000,0.005675914023309368,0.04244507
0.9705,2000,0.0048682645778552434,0.02681451
0.9736600000000001,4000,0.004693868340718561,0.016677335
0.97827,6000,0.002272465621302106,0.014075974
0.9798600000000001,8000,0.0028369702148595168,0.011590799
0.98103,10000,0.0022952341928439424,0.008552869
0.98553,20000,0.0017590054007876376,0.0041697137


==> plots/MNIST/PSucLB2.csv <==
a,b,c,d
0.5879253298044205,10,0.0015559742460027337,0.7034026384353638
0.5675479769706726,20,0.001312421401962638,0.5403838157653809
0.5456462055444717,50,0.0008233569096773863,0.3651696443557739
0.5264720562845469,100,0.0007203964632935822,0.21177645027637482
0.5176000669598579,200,0.00042584247421473265,0.14080053567886353
0.5090688653290272,500,0.0001986511779250577,0.07255092263221741
0.5054599400609732,1000,0.00013868373935110867,0.04367952048778534
0.5030887464527041,2000,9.350539767183363e-05,0.024709971621632576
0.5014915730571374,5000,5.860560486325994e-05,0.011932584457099438
0.5007445562514476,10000,4.15491740568541e-05,0.0059564500115811825


==> plots/MNIST/PSucLB2_1.csv <==
a,b,c,d
0.5085172858089209,10,0.0003039834264200181,0.06813829
0.5069670947268605,20,0.00019033260468859226,0.055736758
0.5050508235581219,40,6.66360356262885e-05,0.04040659
0.5041013984009624,60,6.316086364677176e-05,0.032811187
0.5033769228029996,80,7.508752605644986e-05,0.027015382
0.5029752738773823,100,3.820080019067973e-05,0.023802191
0.5017846763366833,200,4.382220868137665e-05,0.014277411
0.5010543225798756,400,1.853269714047201e-05,0.008434581
0.5007912619039416,600,1.1685020581353456e-05,0.006330095
0.5006092890980653,800,1.8587441445561126e-05,0.004874313
0.5005408398574218,1000,7.335223017435055e-06,0.004326719
0.5003463632019702,2000,7.804265806043986e-06,0.0027709056
0.5002037971717073,4000,4.3733889469876885e-06,0.0016303774
0.5001703346206341,6000,4.291429831937421e-06,0.001362677
0.5001311622618232,8000,2.25109056373185e-06,0.0010492981
0.5001042800358846,10000,3.0195417366485344e-06,0.0008342403
0.5000510392710567,20000,2.0803224742849125e-06,0.00040831417


==> plots/MNIST/PSucLB2_3.csv <==
a,b,c,d
0.5914422571659088,10,0.001808724831789732,0.73153806
0.5685117989778519,20,0.0015772035112604499,0.5480944
0.5514276623725891,40,0.0008039483800530434,0.4114213
0.539936825633049,60,0.000616497709415853,0.3194946
0.5312962159514427,80,0.0005278682801872492,0.25036973
0.5306028518825769,100,0.00044782020268030465,0.24482282
0.5184699650853872,200,0.00043153809383511543,0.14775972
0.5105429152026772,400,0.0002347049885429442,0.08434332
0.5079903779551387,600,0.00010781810124171898,0.06392302
0.5059709809720516,800,0.00013175091589801013,0.047767848
0.505305633880198,1000,9.383293945575133e-05,0.04244507
0.503351813647896,2000,9.023544407682493e-05,0.02681451
0.5020846668630838,4000,5.768754635937512e-05,0.016677335
0.5017594967503101,6000,3.600037598516792e-05,0.014075974
0.5014488499145955,8000,2.9265700504765846e-05,0.011590799
0.5010691086063161,10000,1.2836199857702013e-05,0.008552869
0.5005212142132223,20000,1.850508306233678e-05,0.0041697137


==> plots/MNIST/PrecRec_1.csv <==
a,b,c,d,f,e,g,h,i,j,k,l,m
0.0010021819594536467,10,0.0001066002692218683,0.640668888888889,0.0696545608478984,0.001701932318667968,0.0005598469608460092,0.8148244444444444,0.05604195866370303,0.0016952304523461144,0.0005196537188395768,0.8220988888888889,0.0615769574607536
0.002173630359941331,20,0.00020915261489951915,0.6977047368421052,0.04539152095092461,0.003070984661448559,0.0008127001800922723,0.7749,0.045762003254099945,0.0023853488990468264,0.0005349134242022841,0.7593055263157894,0.0554431081775777
0.004044206937615446,40,0.0001967988907701469,0.6467633333333334,0.04653393179975498,0.004602615607581585,0.00019984807558886427,0.7231020512820513,0.027783481813299687,0.004138433317163283,0.00027297515362659415,0.7006432051282052,0.032782410405110526
0.006153926760202549,60,0.00028289496763057685,0.6416328333333334,0.041389763361716514,0.00662886952170026,0.00015121267169063737,0.6970731666666665,0.02950828723944438,0.006277862225857515,0.00023008109866172173,0.6773135833333332,0.03183478499755073
0.008196771144580575,80,0.0002500192282337811,0.6325085443037974,0.027338560039358983,0.008688583401878629,0.0006537796026146668,0.6861069620253164,0.02767499250483375,0.008192684497089594,0.00022970037417439766,0.6605772151898733,0.031799840262659376
0.009903330047001512,100,0.0001216105028657222,0.6113171717171716,0.025122479800517638,0.010233206992596848,0.0002847689911047829,0.6619364646464645,0.02049933340934601,0.009994636490279613,0.0001684232547501947,0.6362944444444445,0.028499238378494784
0.019624243732917494,200,0.00024415929579423565,0.5720343216080402,0.02329614270827289,0.019922193937205998,0.0005359309016727649,0.6210822110552764,0.022616536547868556,0.019608785990786297,0.00017369263605519653,0.5856594221105527,0.02096229057495774
0.038497646388102935,400,0.00022678861103482786,0.5238574436090226,0.017730021433462254,0.03890592739176808,0.00027452328431082894,0.575107192982456,0.015025762408554088,0.03858529091247348,0.0002162396887465195,0.5330469799498746,0.01713573702995973
0.05684054243039778,600,0.00025631290836164255,0.5219583916666666,0.011623219327244765,0.05774780347385979,0.000622459646567718,0.5628750416666667,0.012607647200500659,0.05723223831231361,0.00048280042767195674,0.5291801416666667,0.012330728404300578
0.07423027338925876,800,0.00032056374743860434,0.5081344305381728,0.009533975240138175,0.0751989193143114,0.0010560220132064847,0.5447371964956196,0.011039115337589821,0.07447606790941123,0.000404358480269193,0.5132656132665833,0.009187842564511417
0.09102757084864577,1000,0.00023796178840309907,0.5006413913913914,0.010859362904983965,0.09181067710939636,0.0005143298418250506,0.5382517567567567,0.008716378463847312,0.09153076348723747,0.0004513487170111825,0.506437922922923,0.011179081512969154
0.16676810283144114,2000,0.0002467349126806587,0.4887424637318659,0.006459683368050591,0.16852827066085796,0.0007441421574900264,0.518388951975988,0.006050199351878882,0.16755487979215078,0.0006480542218833468,0.4923284217108554,0.0067890513104849936
0.28563848717383455,4000,0.0003600701142560824,0.47688722555638907,0.005123572983707138,0.28725539815463347,0.000591264422725146,0.5052217454363591,0.002685994190660293,0.28595584501575755,0.00021923427354614362,0.4780419992498125,0.005032468723167707
0.3744306140756062,6000,0.00033326878991199563,0.4736052341666667,0.0031658365167603637,0.37724729539447854,0.0007381409448989743,0.5036018033333333,0.002150888343298219,0.37523507662564903,0.0004563631569808579,0.47472179500000006,0.0030870147444717554
0.443906580195049,8000,0.0003011011781825567,0.47288794599324924,0.0024218973877233843,0.4458910697914808,0.00039955642067673544,0.5014467202150269,0.0030176806325596154,0.44444713584215056,0.0002962157344766664,0.4736139998749843,0.0025731482539510515
0.49939725009098834,10000,0.00016992469686081827,0.47143408990899094,0.003466531437016339,0.5011418392714991,0.00041893988223645664,0.5004572522252226,0.0024732626949106264,0.5001592480219552,0.00023076687993876043,0.4720832173217322,0.003335772710320679
0.6661508221698711,20000,0.00014100998338148816,0.47127004225211255,0.0028403462274869495,0.6671721526847321,0.00018734864958821852,0.49887691009550483,0.0022581765017643768,0.6665119338757588,0.0002749506425686101,0.47129839341967095,0.0031087980476476214


==> plots/MNIST/PrecRec_3.csv <==
a,b,c,d,f
0.75,10,0.33541019662496846,0.645679012345679,0.11893573683087744
0.475,20,0.26100766272276377,0.6653739612188365,0.08841556783577521
0.3375,40,0.2168668946612184,0.6416831032215647,0.05304298080612745
0.4641025641025641,60,0.24913063832192608,0.6613333333333333,0.04814695867476606
0.48125,80,0.2111168219256817,0.6629706777759974,0.04268825778690486
0.3576315789473684,100,0.18041752898358557,0.6487501275380063,0.04832947122056127
0.31,200,0.14585952145814823,0.6298603570616903,0.04385151427620816
0.41375,400,0.07036733972518784,0.5948053090118781,0.026151418381161334
0.33693526170798893,600,0.07398119614005295,0.5976618055555556,0.015299050155726605
0.39462264150943394,800,0.023130240162349373,0.5892280870487359,0.010098670531141683
0.42919080340869903,1000,0.05325825340871618,0.5719892064236408,0.02024836020984855
0.47720186180268104,2000,0.04056245856070524,0.5531392009161159,0.00992649830486698
0.5245596609332952,4000,0.025217916205907975,0.5436440505475206,0.011587260515899249
0.5131392760609861,6000,0.016885150185438774,0.5301265027777778,0.0075778628576240546
0.5025795890922511,8000,0.013996113618269307,0.5105893268537551,0.00404944449478236
0.4975252132551763,10000,0.008839418962298489,0.5007271214170121,0.0019932773724933824
0.6655620885512975,20000,0.005648295861273662,0.4976200172508626,0.00195386579399353


==> plots/MNIST/PsucLikihood.csv <==
a,b,c,d
0.6820000000000002,10,0.060315835400000885,0.7034026384353638
0.7082999999999999,20,0.06133604160687254,0.5403838157653809
0.6865999999999999,50,0.04675938408490856,0.3651696443557739
0.5964,100,0.07278076669010845,0.21177645027637482
0.6185,200,0.05435761216241935,0.14080053567886353
0.5603,500,0.051816117183748914,0.07255092263221741
0.5309000000000001,1000,0.0474361676360981,0.04367952048778534
0.5062000000000001,2000,0.05615656684662979,0.024709971621632576
0.5085,5000,0.05331744555021367,0.011932584457099438
0.5007,10000,0.04936101700735106,0.0059564500115811825


==> plots/MNIST/PsucLikihood_1.csv <==
a,b,c,d,e,f,g,h
0.5911,10,0.06678989444519283,0.06813829,0.7062999999999999,0.0776299555584054,0.7605000000000001,0.05155240052606667
0.5257,20,0.04403419126088272,0.055736758,0.6996,0.032533674861595314,0.7093,0.04919562988721661
0.5207,40,0.02541279205439654,0.04040659,0.6909,0.036067852722334315,0.6668,0.01962549362436522
0.5098999999999999,60,0.016735889578985638,0.032811187,0.6588999999999999,0.03503269901106678,0.6313,0.01708830009099795
0.5077999999999999,80,0.020672687295076098,0.027015382,0.6495,0.04220248807831122,0.6186999999999999,0.023169160537231403
0.5073000000000001,100,0.022685017081765683,0.023802191,0.6430999999999999,0.035393360959366384,0.6045999999999999,0.024747525128788132
0.5083,200,0.027111067850603035,0.014277411,0.6102000000000001,0.031169857234193448,0.5590999999999999,0.010231813133555522
0.5048999999999999,400,0.015306534552275392,0.008434581,0.5822,0.029751638610335383,0.5229999999999999,0.016870091878825096
0.5029999999999999,600,0.01385640646055103,0.006330095,0.5892999999999999,0.01679910711912987,0.5235000000000001,0.015602884348735026
0.5037,800,0.014311184437355294,0.004874313,0.5786,0.01821647605877711,0.5174000000000001,0.016475436261295193
0.5051000000000001,1000,0.017374982014379196,0.004326719,0.5622,0.02601845498871904,0.5157,0.018471870506258984
0.4915,2000,0.018757665099899835,0.0027709056,0.5328,0.02029679777698935,0.5064,0.019448393249829166
0.4854,4000,0.016728418933061186,0.0016303774,0.514,0.013364131097830504,0.49779999999999996,0.014062716664997569
0.47850000000000004,6000,0.013055650117860843,0.001362677,0.5067999999999999,0.01584802826852604,0.49660000000000004,0.016602409463689304
0.4835,8000,0.011791946404220127,0.0010492981,0.5059,0.021092415698539625,0.49820000000000003,0.020158372950216014
0.4725,10000,0.014609928131240062,0.0008342403,0.5075000000000001,0.014122676800097081,0.4931,0.016183015788165077
0.4826,20000,0.013792751719653332,0.00040831417,0.49420000000000003,0.01418308852119313,0.49210000000000004,0.013337541002748608


==> plots/MNIST/PsucLikihood_3.csv <==
a,b,c,d
0.6910000000000001,10,0.051662365412357955,0.73153806
0.723,20,0.01734935157289749,0.5480944
0.661,40,0.0350570962859162,0.4114213
0.663,60,0.042438190347845885,0.3194946
0.659,80,0.04548626166217664,0.25036973
0.6659999999999999,100,0.05851495535331118,0.24482282
0.6299999999999999,200,0.07389181280764467,0.14775972
0.558,400,0.040447496832313364,0.08434332
0.6140000000000001,600,0.04103656905736639,0.06392302
0.562,800,0.03789459064299282,0.047767848
0.556,1000,0.05141984052872977,0.04244507
0.509,2000,0.04635730794599704,0.02681451
0.4800000000000001,4000,0.061155539405682614,0.016677335
0.49399999999999994,6000,0.03878143885933062,0.014075974
0.502,8000,0.047074409183759304,0.011590799
0.496,10000,0.06151422599691881,0.008552869
0.489,20000,0.050089919145472776,0.0041697137


==> plots/MNIST/genErr.csv <==
b,a
10,0.7503924369812012
20,0.5677576661109924
50,0.37127357721328735
100,0.20518581569194794
200,0.13508860766887665
500,0.07142738252878189
1000,0.04317633435130119
2000,0.02411792241036892
5000,0.00929927360266447
10000,0.0060798404738307


==> plots/PenDigits/penDigAcc.csv <==
b,a,c,d
0.41523846983909607,100,0.6177658862876254,0.06250819621652758
0.31761765480041504,150,0.7567023411371236,0.03387929887911425
0.24458803236484528,200,0.826849498327759,0.0291964654871036
0.23919062316417694,250,0.8298729096989967,0.023691911110142044
0.18842573463916779,300,0.8693177257525083,0.016817097798317755
0.15574222803115845,400,0.8917090301003341,0.013546867639619941
0.13273729383945465,500,0.904612040133779,0.013615638468291044
0.08679988235235214,750,0.9381137123745819,0.008914649061307192
0.06457346677780151,1000,0.9491170568561873,0.009692884707844998
0.03606821969151497,2000,0.9636254180602005,0.009384608233190836
0.015645382925868034,4000,0.9812642140468227,0.005292525637101624
0.008183504454791546,8000,0.9860936454849499,0.0034492551843919215


==> plots/PenDigits/penDigAttInfA.csv <==
b,a,c,d,e
0.41523846983909607,100,0.2536666666666667,0.04521703491952541,0
0.31761765480041504,150,0.18739999999999998,0.04041336412623923,1
0.24458803236484528,200,0.14520000000000002,0.03287795614085523,2
0.23919062316417694,250,0.1267,0.032925825729964615,3
0.18842573463916779,300,0.11250000000000002,0.035759614091877445,4
0.15574222803115845,400,0.09279999999999998,0.029362561196189955,5
0.13273729383945465,500,0.08370000000000001,0.03081087470358477,6
0.08679988235235214,750,0.07599999999999998,0.024979991993593593,7
0.06457346677780151,1000,0.066,0.025612496949731396,8
0.03606821969151497,2000,0.05269999999999999,0.022219585954738223,9
0.015645382925868034,4000,0.057800000000000004,0.0246,10
0.008183504454791546,8000,0.05499999999999999,0.02118962010041709,11


==> plots/PenDigits/penDigAttInfB.csv <==
b,a,c,d,e
0.41523846983909607,100,0.2877777777777778,0.042673031932603384,0
0.31761765480041504,150,0.2206,0.04395042661908983,1
0.24458803236484528,200,0.18400000000000002,0.035860842154082216,2
0.23919062316417694,250,0.15599999999999997,0.034322004603461034,3
0.18842573463916779,300,0.1412,0.035391524409101115,4
0.15574222803115845,400,0.11939999999999999,0.032150272160589875,5
0.13273729383945465,500,0.1085,0.027106272336859596,6
0.08679988235235214,750,0.09510000000000002,0.027404196758890782,7
0.06457346677780151,1000,0.08629999999999999,0.02802338309340969,8
0.03606821969151497,2000,0.07059999999999998,0.02648848806557294,9
0.015645382925868034,4000,0.06570000000000001,0.027285710545998244,10
0.008183504454791546,8000,0.06390000000000001,0.02513543315719862,11


==> plots/PenDigits/penDigAttInfC.csv <==
b,a,c,d,e
0.41523846983909607,100,0.2713333333333333,0.04323864298186959,0
0.31761765480041504,150,0.20559999999999998,0.03758510343207798,1
0.24458803236484528,200,0.166,0.03414674215792775,2
0.23919062316417694,250,0.1468,0.034113926774852525,3
0.18842573463916779,300,0.1324,0.034730966010175994,4
0.15574222803115845,400,0.11069999999999998,0.02970706986560607,5
0.13273729383945465,500,0.1007,0.029908360035281106,6
0.08679988235235214,750,0.08869999999999999,0.02696868554453479,7
0.06457346677780151,1000,0.07859999999999999,0.026077576574520873,8
0.03606821969151497,2000,0.0636,0.02504076676142326,9
0.015645382925868034,4000,0.06690000000000002,0.025949759151098106,10
0.008183504454791546,8000,0.06239999999999999,0.023627103080995773,11


==> plots/PenDigits/penDigAttInfD.csv <==
b,a,c,d,e
0.41523846983909607,100,0.3027777777777778,0.04709787549925379,0
0.31761765480041504,150,0.23070000000000004,0.04821317247392044,1
0.24458803236484528,200,0.19020000000000004,0.037228483718787155,2
0.23919062316417694,250,0.16019999999999995,0.03605495805017668,3
0.18842573463916779,300,0.1435,0.03832427429188973,4
0.15574222803115845,400,0.12090000000000005,0.03379630157280527,5
0.13273729383945465,500,0.1072,0.027679595372765115,6
0.08679988235235214,750,0.0941,0.02936307204636463,7
0.06457346677780151,1000,0.08509999999999997,0.02927439153936423,8
0.03606821969151497,2000,0.06670000000000001,0.02657273038285678,9
0.015645382925868034,4000,0.06380000000000001,0.025953034504658603,10
0.008183504454791546,8000,0.062299999999999994,0.02477317097183968,11


==> plots/PenDigits/penDigConInq.csv <==
b,a,c
0.41523846983909607,100,8487.096875
0.31761765480041504,150,5647.8625
0.24458803236484528,200,6508.938125
0.23919062316417694,250,4908.5815
0.18842573463916779,300,5801.4383333333335
0.15574222803115845,400,9861.32
0.13273729383945465,500,3655.59625
0.08679988235235214,750,4833.001
0.06457346677780151,1000,2824.44775
0.03606821969151497,2000,1683.53925
0.015645382925868034,4000,1240.53
0.008183504454791546,8000,686.0476875


==> plots/PenDigits/penDigMI.csv <==
b,a,c
0.41523846983909607,100,106087.7109375
0.31761765480041504,150,105896.421875
0.24458803236484528,200,162722.453125
0.23919062316417694,250,153392.171875
0.18842573463916779,300,217552.9375
0.15574222803115845,400,493065.0
0.13273729383945465,500,228473.765625
0.08679988235235214,750,453092.84375
0.06457346677780151,1000,353054.96875
0.03606821969151497,2000,420883.8125
0.015645382925868034,4000,620264.0
0.008183504454791546,8000,686046.6875


==> plots/PenDigits/penDigMemInfLB.csv <==
b,a,c,d
0.41523846983909607,100,0.551904808729887,0.0008996047545224428
0.31761765480041504,150,0.5397022068500519,0.00048282259376719594
0.24458803236484528,200,0.5305735040456057,0.00032049231231212616
0.23919062316417694,250,0.5298988278955221,0.00032219651620835066
0.18842573463916779,300,0.523553216829896,0.00028200758970342577
0.15574222803115845,400,0.5194677785038948,0.0002350739378016442
0.13273729383945465,500,0.5165921617299318,0.0002129831991624087
0.08679988235235214,750,0.510849985294044,0.00013794965343549848
0.06457346677780151,1000,0.5080716833472252,0.00012283567048143595
0.03606821969151497,2000,0.5045085274614394,7.306510087801144e-05
0.015645382925868034,4000,0.5019556728657335,4.997149153496139e-05
0.008183504454791546,8000,0.5010229380568489,3.898202703567222e-05


==> plots/PenDigits/penDigMemInfLike.csv <==
b,a,c,d
0.41523846983909607,100,0.7881,0.06746399039487658
0.31761765480041504,150,0.7424,0.04157210603277155
0.24458803236484528,200,0.7045999999999998,0.03943145952155461
0.23919062316417694,250,0.6603,0.03365872843706369
0.18842573463916779,300,0.6368,0.026033824152436776
0.15574222803115845,400,0.5538000000000001,0.028697735102268945
0.13273729383945465,500,0.5945,0.025194245374688243
0.08679988235235214,750,0.5032000000000001,0.029081953166869668
0.06457346677780151,1000,0.5288,0.02530928683309745
0.03606821969151497,2000,0.5633000000000001,0.022673993913732975
0.015645382925868034,4000,0.5437000000000001,0.018582518666746973
0.008183504454791546,8000,0.5203,0.011870551798463299

